Low-Rank Inducing Norms with Optimality Interpretations

Optimization problems with rank constraints appear in many diverse fields such as control, machine learning and image analysis. Since the rank constraint is non-convex, these problems are often approximately solved via convex relaxations. Nuclear norm regularization is the prevailing convexifying technique for dealing with these types of problem. This paper introduces a family of low-rank inducing norms and regularizers which includes the nuclear norm as a special case. A posteriori guarantees on solving an underlying rank constrained optimization problem with these convex relaxations are provided. We evaluate the performance of the low-rank inducing norms on three matrix completion problems. In all examples, the nuclear norm heuristic is outperformed by convex relaxations based on other low-rank inducing norms. For two of the problems there exist low-rank inducing norms that succeed in recovering the partially unknown matrix, while the nuclear norm fails. These low-rank inducing norms are shown to be representable as semi-definite programs. Moreover, these norms have cheaply computable proximal mappings, which makes it possible to also solve problems of large size using first-order methods.

==> Rank-reg2016_arxiv 2/article_preamble.txt <==
\documentclass{article}

\pdfoutput=1
% Information that is shared between the article and the supplement
% (title and author information, macros, packages, etc.) goes into
% ex_shared.tex. If there is no supplement, this file can be included
% directly.

\input{ex_shared_article.txt}

% Declare title and authors, without \thanks
\newcommand{\TheTitle}{Low-Rank Inducing Norms with Optimality Interpretations} 
\newcommand{\TheAuthors}{C. Grussler and P. Giselsson}

% Sets running headers as well as PDF title and authors
%\headers{\TheTitle}{\TheAuthors}

% Title. If the supplement option is on, then "Supplementary Material"
% is automatically inserted before the title.
\title{{\TheTitle} }% \thanks{This work was supported by the ELLIIT Excellence Center and by the Swedish Research Council through the LCCC Linnaeus Center. The authors are members of the LCCC Linnaeus Center and the eLLIIT Excellence Center at Lund University.}}

% Authors: full names plus addresses.

\author{Christian Grussler \thanks{Department of Engineering, Control Group, Cambridge University, United Kingdom \texttt{christian.grussler@eng.cam.ac.uk}.} \and Pontus Giselsson \thanks{Department of Automatic Control, Lund University, Sweden \texttt{pontusg@control.lth.se}.}}


% Optional PDF information
%\ifpdf
%\hypersetup{
%  pdftitle={\TheTitle},
%  pdfauthor={\TheAuthors}
%}
%\fi

% The next statement enables references to information in the
% supplement. See the xr-hyperref package for details.

%\externaldocument{ex_supplement}

% FundRef data to be entered by SIAM
%<funding-group>
%<award-group>
%<funding-source>
%<named-content content-type="funder-name"> 
%</named-content> 
%<named-content content-type="funder-identifier"> 
%</named-content>
%</funding-source>
%<award-id> </award-id>
%</award-group>
%</funding-group>

\begin{document}

\maketitle

% REQUIRED
\input{sec_abstract.txt}



==> Rank-reg2016_arxiv 2/compl_MSD_cov_error_max_rast.txt <==
   1.0000000e+00   5.3829061e-01
   2.0000000e+00   5.3774000e-01
   3.0000000e+00   4.0594432e-01
   4.0000000e+00   2.9741034e-01
   5.0000000e+00   1.8607688e-01
   6.0000000e+00   1.0891622e-01
   7.0000000e+00   7.9055218e-02
   8.0000000e+00   7.3540307e-02
   9.0000000e+00   7.2492224e-02
   1.0000000e+01   7.7538764e-02
   1.1000000e+01   7.7649546e-02
   1.2000000e+01   8.0604290e-02
   1.3000000e+01   8.0886484e-02
   1.4000000e+01   8.1734958e-02
   1.5000000e+01   8.3642389e-02
   1.6000000e+01   8.5628684e-02
   1.7000000e+01   8.7428151e-02
   1.8000000e+01   8.7728801e-02
   1.9000000e+01   8.7258246e-02
   2.0000000e+01   8.8238370e-02
   2.1000000e+01   8.9473538e-02
   2.2000000e+01   8.9910778e-02
   2.3000000e+01   9.0575835e-02
   2.4000000e+01   9.1257326e-02
   2.5000000e+01   9.1445478e-02
   2.6000000e+01   9.1670689e-02
   2.7000000e+01   9.1962589e-02
   2.8000000e+01   9.2634189e-02
   2.9000000e+01   9.2969784e-02
   3.0000000e+01   9.3658219e-02
   3.1000000e+01   9.4119469e-02
   3.2000000e+01   9.4643625e-02
   3.3000000e+01   9.5034304e-02
   3.4000000e+01   9.5257708e-02
   3.5000000e+01   9.5257504e-02
   3.6000000e+01   9.5257483e-02
   3.7000000e+01   9.5257644e-02
   3.8000000e+01   9.5257175e-02
   3.9000000e+01   9.5257366e-02
   4.0000000e+01   9.5257808e-02


==> Rank-reg2016_arxiv 2/compl_MSD_cov_error_maxnuc.txt <==
   0.0000000e+00   9.5083697e-02
   1.0000000e-03   8.9344218e-02
   1.2067926e-03   8.8812990e-02
   1.4563485e-03   8.8014323e-02
   1.7575106e-03   8.7709512e-02
   2.1209509e-03   8.7665958e-02
   2.5595479e-03   8.4658359e-02
   3.0888436e-03   8.1102073e-02
   3.7275937e-03   8.0101723e-02
   4.4984327e-03   7.7371113e-02
   5.4286754e-03   7.6096957e-02
   6.5512856e-03   7.5760256e-02
   7.9060432e-03   7.5550046e-02
   9.5409548e-03   7.5417994e-02
   1.1513954e-02   7.6050125e-02
   1.3894955e-02   7.7378027e-02
   1.6768329e-02   7.5015145e-02
   2.0235896e-02   7.2710734e-02
   2.0400000e-02   7.2901545e-02
   2.4420531e-02   7.3073799e-02
   2.9470517e-02   7.3440416e-02
   3.5564803e-02   7.5534264e-02
   4.2919343e-02   7.7918623e-02
   5.1794747e-02   8.1899066e-02
   6.2505519e-02   9.1421142e-02
   7.5431201e-02   9.7952608e-02
   9.1029818e-02   1.0270779e-01
   1.0985411e-01   1.1544401e-01
   1.3257114e-01   1.3138156e-01
   1.5998587e-01   1.4733795e-01
   1.9306977e-01   1.5669256e-01
   2.3299518e-01   1.6336087e-01
   2.8117687e-01   1.6837389e-01
   3.3932218e-01   1.8371623e-01
   4.0949151e-01   2.0178706e-01
   4.9417134e-01   2.2152525e-01
   5.9636233e-01   2.4187169e-01
   7.1968567e-01   2.6176017e-01
   8.6851137e-01   2.8147074e-01
   1.0481131e+00   2.9769732e-01
   1.2648552e+00   3.0498672e-01
   1.5264180e+00   3.0826682e-01
   1.8420700e+00   3.1068254e-01
   2.2229965e+00   3.1247850e-01
   2.6826958e+00   3.2260177e-01
   3.2374575e+00   3.4146748e-01
   3.9069399e+00   3.6168726e-01
   4.7148664e+00   3.8313883e-01
   5.6898660e+00   4.0568226e-01
   6.8664885e+00   4.2911735e-01
   8.2864277e+00   4.5310415e-01
   1.0000000e+01   4.7702288e-01


==> Rank-reg2016_arxiv 2/compl_MSD_cov_error_nuc.txt <==
   0.0000000e+00   2.3022302e-01
   1.0000000e-02   2.3252391e-01
   2.0000000e-02   2.3482095e-01
   3.0000000e-02   2.3712034e-01
   4.0000000e-02   2.3942129e-01
   5.0000000e-02   2.4169256e-01
   6.0000000e-02   2.4384047e-01
   7.0000000e-02   2.4593628e-01
   8.0000000e-02   2.4799363e-01
   9.0000000e-02   2.5002071e-01
   1.0000000e-01   2.5202467e-01
   1.1000000e-01   2.5401073e-01
   1.2000000e-01   2.5598923e-01
   1.3000000e-01   2.5801050e-01
   1.4000000e-01   2.6006792e-01
   1.5000000e-01   2.6211546e-01
   1.6000000e-01   2.6415369e-01
   1.7000000e-01   2.6607875e-01
   1.8000000e-01   2.6772644e-01
   1.9000000e-01   2.6936604e-01
   2.0000000e-01   2.7099704e-01
   2.1000000e-01   2.7262086e-01
   2.2000000e-01   2.7423815e-01
   2.3000000e-01   2.7584593e-01
   2.4000000e-01   2.7744753e-01
   2.5000000e-01   2.7904216e-01
   2.6000000e-01   2.8063050e-01
   2.7000000e-01   2.8216851e-01
   2.8000000e-01   2.8344835e-01
   2.9000000e-01   2.8471941e-01
   3.0000000e-01   2.8598215e-01
   3.1000000e-01   2.8723672e-01
   3.2000000e-01   2.8848357e-01
   3.3000000e-01   2.8972277e-01
   3.4000000e-01   2.9095452e-01
   3.5000000e-01   2.9217896e-01
   3.6000000e-01   2.9339631e-01
   3.7000000e-01   2.9460669e-01
   3.8000000e-01   2.9581066e-01
   3.9000000e-01   2.9700793e-01
   4.0000000e-01   2.9819899e-01
   4.1000000e-01   2.9938379e-01
   4.2000000e-01   3.0056269e-01
   4.3000000e-01   3.0173569e-01
   4.4000000e-01   3.0290286e-01
   4.5000000e-01   3.0394245e-01
   4.6000000e-01   3.0489566e-01
   4.7000000e-01   3.0584211e-01
   4.8000000e-01   3.0678195e-01
   4.9000000e-01   3.0771531e-01
   5.0000000e-01   3.0864234e-01
   5.1000000e-01   3.0956322e-01
   5.2000000e-01   3.1047811e-01
   5.3000000e-01   3.1138713e-01
   5.4000000e-01   3.1229040e-01
   5.5000000e-01   3.1318806e-01
   5.6000000e-01   3.1408018e-01
   5.7000000e-01   3.1496699e-01
   5.8000000e-01   3.1584861e-01
   5.9000000e-01   3.1672510e-01
   6.0000000e-01   3.1759658e-01
   6.1000000e-01   3.1846324e-01
   6.2000000e-01   3.1932507e-01
   6.3000000e-01   3.2018220e-01
   6.4000000e-01   3.2103477e-01
   6.5000000e-01   3.2188285e-01
   6.6000000e-01   3.2272654e-01
   6.7000000e-01   3.2356593e-01
   6.8000000e-01   3.2440111e-01
   6.9000000e-01   3.2523214e-01
   7.0000000e-01   3.2605911e-01
   7.1000000e-01   3.2688202e-01
   7.2000000e-01   3.2770112e-01
   7.3000000e-01   3.2851654e-01
   7.4000000e-01   3.2932826e-01
   7.5000000e-01   3.3009709e-01
   7.6000000e-01   3.3084264e-01
   7.7000000e-01   3.3150058e-01
   7.8000000e-01   3.3215207e-01
   7.9000000e-01   3.3279896e-01
   8.0000000e-01   3.3344120e-01
   8.1000000e-01   3.3407898e-01
   8.2000000e-01   3.3471231e-01
   8.3000000e-01   3.3534129e-01
   8.4000000e-01   3.3596597e-01
   8.5000000e-01   3.3658638e-01
   8.6000000e-01   3.3720263e-01
   8.7000000e-01   3.3781477e-01
   8.8000000e-01   3.3842285e-01
   8.9000000e-01   3.3902694e-01
   9.0000000e-01   3.3962708e-01
   9.1000000e-01   3.4022335e-01
   9.2000000e-01   3.4081579e-01
   9.3000000e-01   3.4140446e-01
   9.4000000e-01   3.4198943e-01
   9.5000000e-01   3.4257075e-01
   9.6000000e-01   3.4314847e-01
   9.7000000e-01   3.4372264e-01
   9.8000000e-01   3.4429333e-01
   9.9000000e-01   3.4486057e-01
   1.0000000e+00   3.4542440e-01
   2.0000000e+00   3.8651198e-01
   2.1000000e+00   3.8949606e-01
   2.2000000e+00   3.9236035e-01
   2.3000000e+00   3.9511035e-01
   2.4000000e+00   3.9775116e-01
   2.5000000e+00   4.0028735e-01
   2.6000000e+00   4.0248633e-01
   2.7000000e+00   4.0445597e-01
   2.8000000e+00   4.0637208e-01
   2.9000000e+00   4.0823992e-01
   3.0000000e+00   4.1006335e-01
   3.1000000e+00   4.1184696e-01
   3.2000000e+00   4.1356836e-01
   3.3000000e+00   4.1520913e-01
   3.4000000e+00   4.1681770e-01
   3.5000000e+00   4.1839650e-01
   3.6000000e+00   4.1994729e-01
   3.7000000e+00   4.2147183e-01
   3.8000000e+00   4.2297161e-01
   3.9000000e+00   4.2444799e-01
   4.0000000e+00   4.2590214e-01
   4.1000000e+00   4.2733522e-01
   4.2000000e+00   4.2874822e-01
   4.3000000e+00   4.3014209e-01
   4.4000000e+00   4.3151770e-01
   4.5000000e+00   4.3287583e-01
   4.6000000e+00   4.3421723e-01
   4.7000000e+00   4.3554256e-01
   4.8000000e+00   4.3685246e-01
   4.9000000e+00   4.3814754e-01
   5.0000000e+00   4.3942833e-01
   5.1000000e+00   4.4069536e-01
   5.2000000e+00   4.4194910e-01
   5.3000000e+00   4.4319003e-01
   5.4000000e+00   4.4441858e-01
   5.5000000e+00   4.4563515e-01
   5.6000000e+00   4.4684012e-01
   5.7000000e+00   4.4803385e-01
   5.8000000e+00   4.4921670e-01
   5.9000000e+00   4.5038897e-01
   6.0000000e+00   4.5155098e-01
   6.1000000e+00   4.5270300e-01
   6.2000000e+00   4.5384535e-01
   6.3000000e+00   4.5497829e-01
   6.4000000e+00   4.5610204e-01
   6.5000000e+00   4.5721691e-01
   6.6000000e+00   4.5832306e-01
   6.7000000e+00   4.5942078e-01
   6.8000000e+00   4.6051016e-01
   6.9000000e+00   4.6158630e-01
   7.0000000e+00   4.6263431e-01
   7.1000000e+00   4.6367390e-01
   7.2000000e+00   4.6470591e-01
   7.3000000e+00   4.6573046e-01
   7.4000000e+00   4.6674776e-01
   7.5000000e+00   4.6775796e-01
   7.6000000e+00   4.6876113e-01
   7.7000000e+00   4.6975746e-01
   7.8000000e+00   4.7074711e-01
   7.9000000e+00   4.7173017e-01
   8.0000000e+00   4.7270679e-01
   8.1000000e+00   4.7367708e-01
   8.2000000e+00   4.7464118e-01
   8.3000000e+00   4.7559919e-01
   8.4000000e+00   4.7655123e-01
   8.5000000e+00   4.7749739e-01
   8.6000000e+00   4.7843777e-01
   8.7000000e+00   4.7937250e-01
   8.8000000e+00   4.8030166e-01
   8.9000000e+00   4.8122541e-01
   9.0000000e+00   4.8214368e-01
   9.1000000e+00   4.8305679e-01
   9.2000000e+00   4.8396484e-01
   9.3000000e+00   4.8486768e-01
   9.4000000e+00   4.8576548e-01
   9.5000000e+00   4.8665799e-01
   9.6000000e+00   4.8754490e-01
   9.7000000e+00   4.8834082e-01
   9.8000000e+00   4.8907582e-01
   9.9000000e+00   4.8980176e-01
   1.0000000e+01   4.9051905e-01


==> Rank-reg2016_arxiv 2/compl_MSD_cov_error_rast.txt <==
   1.0000000e+00   5.3829064e-01
   2.0000000e+00   5.3780771e-01
   3.0000000e+00   4.5112372e-01
   4.0000000e+00   3.7401922e-01
   5.0000000e+00   3.4749224e-01
   6.0000000e+00   3.2006770e-01
   7.0000000e+00   2.9820073e-01
   8.0000000e+00   2.8802052e-01
   9.0000000e+00   2.7770165e-01
   1.0000000e+01   2.6906006e-01
   1.1000000e+01   2.6277745e-01
   1.2000000e+01   2.5782958e-01
   1.3000000e+01   2.5338239e-01
   1.4000000e+01   2.4973683e-01
   1.5000000e+01   2.4618107e-01
   1.6000000e+01   2.4298746e-01
   1.7000000e+01   2.3960830e-01
   1.8000000e+01   2.3641627e-01
   1.9000000e+01   2.3327334e-01
   2.0000000e+01   2.3024166e-01
   2.1000000e+01   2.3032170e-01
   2.2000000e+01   2.3036633e-01
   2.3000000e+01   2.3052744e-01
   2.4000000e+01   2.3064127e-01
   2.5000000e+01   2.3084663e-01
   2.6000000e+01   2.3102711e-01
   2.7000000e+01   2.3121887e-01
   2.8000000e+01   2.3134115e-01
   2.9000000e+01   2.3140672e-01
   3.0000000e+01   2.3142097e-01
   3.1000000e+01   2.3140042e-01
   3.2000000e+01   2.3128195e-01
   3.3000000e+01   2.3116672e-01
   3.4000000e+01   2.3105117e-01
   3.5000000e+01   2.3086079e-01
   3.6000000e+01   2.3064997e-01
   3.7000000e+01   2.3030404e-01
   3.8000000e+01   2.3022706e-01
   3.9000000e+01   2.3022645e-01
   4.0000000e+01   2.3022538e-01


==> Rank-reg2016_arxiv 2/compl_rastbest_err_rast.txt <==
   1.0000000e+00   7.6174988e-02
   2.0000000e+00   5.8617146e-02
   3.0000000e+00   1.7185510e-02
   4.0000000e+00   3.5688235e-03
   5.0000000e+00   4.7183828e-14
   6.0000000e+00   3.4588700e-02
   7.0000000e+00   4.1195381e-02
   8.0000000e+00   4.4360406e-02
   9.0000000e+00   4.5752758e-02
   1.0000000e+01   4.5790630e-02


==> Rank-reg2016_arxiv 2/compl_rastbest_err_spec.txt <==
   1.0000000e+00   7.6174988e-02
   2.0000000e+00   1.2538678e-01
   3.0000000e+00   5.7083247e-01
   4.0000000e+00   9.6556441e-01
   5.0000000e+00   1.0744293e+00
   6.0000000e+00   1.1173374e+00
   7.0000000e+00   1.1284872e+00
   8.0000000e+00   1.1319506e+00
   9.0000000e+00   1.1708898e+00
   1.0000000e+01   1.1327115e+00


==> Rank-reg2016_arxiv 2/compl_rastbest_rank_rast.txt <==
   1.0000000e+00   1.0000000e+01
   2.0000000e+00   1.0000000e+01
   3.0000000e+00   9.0000000e+00
   4.0000000e+00   8.0000000e+00
   5.0000000e+00   5.0000000e+00
   6.0000000e+00   1.0000000e+01
   7.0000000e+00   1.0000000e+01
   8.0000000e+00   1.0000000e+01
   9.0000000e+00   1.0000000e+01
   1.0000000e+01   1.0000000e+01


==> Rank-reg2016_arxiv 2/compl_rastbest_rank_spec.txt <==
   1.0000000e+00   1.0000000e+01
   2.0000000e+00   9.0000000e+00
   3.0000000e+00   9.0000000e+00
   4.0000000e+00   1.0000000e+01
   5.0000000e+00   1.0000000e+01
   6.0000000e+00   1.0000000e+01
   7.0000000e+00   1.0000000e+01
   8.0000000e+00   1.0000000e+01
   9.0000000e+00   1.0000000e+01
   1.0000000e+01   1.0000000e+01


==> Rank-reg2016_arxiv 2/compl_specbest_err_rast.txt <==
   1.0000000e+00   5.7485523e-01
   2.0000000e+00   5.7485510e-01
   3.0000000e+00   5.7485523e-01
   4.0000000e+00   4.8443698e-01
   5.0000000e+00   4.0716648e-01
   6.0000000e+00   4.3824217e-01
   7.0000000e+00   4.6020247e-01
   8.0000000e+00   4.6689247e-01
   9.0000000e+00   4.6946301e-01
   1.0000000e+01   4.6955808e-01


==> Rank-reg2016_arxiv 2/compl_specbest_err_spec.txt <==
   1.0000000e+00   5.7485523e-01
   2.0000000e+00   5.7485523e-01
   3.0000000e+00   5.7485523e-01
   4.0000000e+00   2.8526240e-01
   5.0000000e+00   1.6651288e-14
   6.0000000e+00   2.7063486e-01
   7.0000000e+00   4.1939691e-01
   8.0000000e+00   5.6388132e-01
   9.0000000e+00   5.8509653e-01
   1.0000000e+01   5.8260344e-01


==> Rank-reg2016_arxiv 2/compl_specbest_rank_rast.txt <==
   1.0000000e+00   9.0000000e+00
   2.0000000e+00   9.0000000e+00
   3.0000000e+00   9.0000000e+00
   4.0000000e+00   9.0000000e+00
   5.0000000e+00   9.0000000e+00
   6.0000000e+00   9.0000000e+00
   7.0000000e+00   9.0000000e+00
   8.0000000e+00   9.0000000e+00
   9.0000000e+00   9.0000000e+00
   1.0000000e+01   1.0000000e+01


==> Rank-reg2016_arxiv 2/compl_specbest_rank_spec.txt <==
   1.0000000e+00   9.0000000e+00
   2.0000000e+00   9.0000000e+00
   3.0000000e+00   9.0000000e+00
   4.0000000e+00   9.0000000e+00
   5.0000000e+00   5.0000000e+00
   6.0000000e+00   1.0000000e+01
   7.0000000e+00   1.0000000e+01
   8.0000000e+00   1.0000000e+01
   9.0000000e+00   1.0000000e+01
   1.0000000e+01   1.0000000e+01


==> Rank-reg2016_arxiv 2/ex_shared_article.txt <==
% SIAM Shared Information Template
% This is information that is shared between the main document and any
% supplement. If no supplement is required, then this information can
% be included directly in the main document.


% Packages and macros go here
%\pdfoutput=1
\usepackage{lipsum}
\usepackage{amsfonts}
\usepackage{graphicx}
\usepackage{epstopdf}
\usepackage{algorithmic}
\usepackage{standalone}
%\usepackage{mathdots}

% \usepackage{graphics} % for pdf, bitmapped graphics files


\ifpdf
  \DeclareGraphicsExtensions{.eps,.pdf,.png,.jpg}
\else
  \DeclareGraphicsExtensions{.eps}
\fi

\usepackage{amsopn}

\usepackage{epsfig} % for postscript graphics files
\usepackage{times} % assumes new font selection scheme installed
\usepackage{amsmath} % assumes amsmath package installed
\usepackage{amssymb}  % assumes amsmath package installed
\usepackage{mathptmx} % assumes new font selection scheme installed
\DeclareMathAlphabet{\mathcal}{OMS}{cmsy}{m}{n}
\usepackage[english]{babel}
\usepackage{url}
\hyphenation{op-tical net-works semi-conduc-tor}
\usepackage{enumerate}
\usepackage{bbm}
\usepackage{caption}
\usepackage{algorithm}
\usepackage{color}
\usepackage{pgfplots}
\usepackage{siunitx}
\usepackage{tikz}
\usepackage{tkz-euclide}
\usepackage{chngcntr}
%\usepackage{apptools}
\usepackage[titletoc]{appendix}
\usepackage{enumerate}
\usepackage{verbatim}

%\usepackage{hyperref}
\definecolor{ao(english)}{rgb}{0.0, 0.5, 0.0}
\usepackage[colorlinks, citecolor = {ao(english)}, linkcolor = {ao(english)}]{hyperref} 
%\usepackage{mathrsfs}
\usepackage{cleveref}
\usepackage{aliascnt}
\usetikzlibrary{calc}
\usepackage{siunitx}
%\usepackage[caption=false]{subfig}
\usepackage{subcaption}
\usepackage{tikz}
\usepackage{pgfplots}
\usetikzlibrary{arrows,shapes,trees,calc,positioning,patterns,decorations.pathmorphing,decorations.markings}
\usetikzlibrary{matrix}
\usepackage{caption}
\usepgfplotslibrary{groupplots}
\pgfplotsset{compat=newest}


%\usetikzlibrary{external} 
%\tikzexternalize[prefix=tikz/external/]
\newcommand\solidrule[1][1cm]{\rule[0.5ex]{#1}{.4pt}}
\newcommand\dashedrule{\mbox{%
		\solidrule[.5mm]\hspace{.5mm}\solidrule[.5mm]\hspace{.5mm}\solidrule[.5mm]}}

\newtheorem{thm}{Theorem}
\crefname{thm}{Theorem}{Theorems}
\newtheorem{prop}{Proposition}
\crefname{prop}{Proposition}{Propositions}
\newtheorem{lem}{Lemma}
\crefname{lem}{Lemma}{Lemmas}
\newtheorem{cor}{Corollary}
\crefname{cor}{Corollary}{Corollaries}
\newtheorem{rem}{Remark}
\crefname{rem}{Remark}{Remark}
\newtheorem{ass}{Assumption}
\crefname{ass}{Assumption}{Assumption}
\usepackage{dsfont}
\let\mathbb=\mathds
\usepackage[numbers,sort&compress]{natbib}
\newtheorem{conj}{Conjecture}
\crefname{conj}{Conjecture}{Conjectures}
\newtheorem{defn}{Definition}
\crefname{defn}{Definition}{Definitions}
\newtheorem{prob}{Problem}
\crefname{prob}{Problem}{Problems}
\crefname{algorithm}{Algorithm}{Algorithms}
\crefname{Figure}{Fig.}{Figs.}
\newenvironment{proof}{\smallbreak\noindent{\it Proof. }}{\hfill$\Box$\smallbreak}

%\newenvironment{proof*}[1]{\textbf{\textit{Proof}\noindent(#1)}\noindent:}{\hfill $\blacksquare$\newline}


%\renewcommand{\theenumi}{\roman{enumi}}%
\newcommand{\Rn}{\mathbb{R}^{n \times n}_{\geq 0}}
\newcommand{\Rnmn}{\mathbb{R}^{n \times m}_{\geq 0}}
\newcommand{\Rmn}{\mathbb{R}^{n \times m}}
\newcommand{\Rnv}{\mathbb{R}^{n}_{\geq 0}}

\newcommand{\Rnn}{\mathbb{R}^{n \times n}}


\newcommand{\Rtva}{\mathbb{R}^{2 \times 2}_{\geq 0}}
\newcommand{\Rtvav}{\mathbb{R}^{2}_{\geq 0}}

\newcommand{\Rtre}{\mathbb{R}^{3 \times 3}_{\geq 0}}
\newcommand{\Rtrev}{\mathbb{R}^{3}_{\geq 0}}
\newcommand{\Rfyra}{\mathbb{R}^{4 \times 4}_{\geq 0}}
\newcommand{\Rfem}{\mathbb{R}^{5 \times 5}_{\geq 0}}
\newcommand{\cone}{\textnormal{cone}}
\newcommand{\conv}{\textnormal{conv}}
\newcommand{\rk}{\textnormal{rank}}
\newcommand{\svd}{\textnormal{svd}}
\newcommand{\diag}{\textnormal{diag}}
\newcommand{\sign}{\textnormal{sign}}
\newcommand{\argmax}{\operatornamewithlimits{argmax}}
\newcommand{\argmin}{\operatornamewithlimits{argmin}}
\newcommand{\blkdiag}{\textnormal{blkdiag}}
\newcommand{\trace}{\textnormal{trace}}
\newcommand{\inter}{\textnormal{int}}
\newcommand{\spec}{\textnormal{spec}}
\newcommand{\minmn}{\min \{ m,n \}}
\newcommand{\unit}{\mathbb{U}}
\newcommand{\cl}{\textnormal{cl}}
\newcommand{\ri}{\textnormal{ri}}
\newcommand{\prox}{\textnormal{prox}}
\newcommand{\proj}{\Pi}
\newcommand{\hilbert}{\mathcal{H}}
\newcommand{\symm}{\mathbb{S}}
\newcommand{\opts}{\star}
\newcommand{\card}{\textnormal{card}}
\newcommand{\dom}{\textnormal{dom}}
\newcommand{\smin}{\sigma_{\min}}
\newcommand{\secbreak}{\rule[-10pt]{0pt}{10pt}\\}
\newcommand{\epi}{\textnormal{epi}}
\newcommand{\normrast}[1]{\left\| #1\right \|_{r\ast}}
\newcommand{\normr}[1]{\left \| #1\right \|_{r}}
\newcommand{\normrv}[2]{\left \| #1 \right\|_{#2,\textnormal{vec}}}
\newcommand{\normrgast}[1]{\left\| #1\right \|_{g,r\ast}}
\newcommand{\normrg}[1]{\left \| #1\right \|_{g^D,r}}
\newcommand{\normkyr}[1]{\left\| #1\right \|_{\ell_1,r}}
\newcommand{\normkyrr}[2]{\left\| #1\right \|_{\ell_1, #2}}
\newcommand{\normkyrast}[1]{\left\| #1\right \|_{\ell_{\infty},r\ast}}
\newcommand{\normkyrastr}[2]{\left\| #1\right \|_{\ell_{\infty}, #2 *}}
\newcommand{\normA}[2]{\left\| #1\right \|_{ #2}}
\newcommand{\normAast}[2]{\left\| #1\right \|_{ #2\ast}}
%\renewcommand{\algorithmicrequire}{\textbf{Input:}}
%\renewcommand{\algorithmicensure}{\textbf{Output:}}
%\renewcommand{\algorithmicprint}{\textbf{Solve}}
\newcommand{\funcdom}{\Rmn \to \mathbb{R} \cup \lbrace \infty \rbrace}

\newcommand{\funcdomX}{\hilbert \to \mathbb{R} \cup \lbrace \infty \rbrace}
\newcommand{\transp}{\mathsf{T}}

\newcommand\invisiblesection[1]{%
	\refstepcounter{section}%
	\addcontentsline{toc}{section}{\protect\numberline{\thesection}#1}%
	\sectionmark{#1}}

\colorlet{FigColor1}{blue}
\colorlet{FigColor2}{red}
\colorlet{FigColor3}{green}
\colorlet{FigColor4}{orange}
\pgfplotsset{every axis plot/.append style={line width=1.5pt}}


\crefformat{equation}{\textup{#2(#1)#3}}
\crefrangeformat{equation}{\textup{#3(#1)#4--#5(#2)#6}}
\crefmultiformat{equation}{\textup{#2(#1)#3}}{ and \textup{#2(#1)#3}}
{, \textup{#2(#1)#3}}{, and \textup{#2(#1)#3}}
\crefrangemultiformat{equation}{\textup{#3(#1)#4--#5(#2)#6}}%
{ and \textup{#3(#1)#4--#5(#2)#6}}{, \textup{#3(#1)#4--#5(#2)#6}}{, and \textup{#3(#1)#4--#5(#2)#6}}

% But spell it out at the beginning of a sentence.
\Crefformat{equation}{#2Equation~\textup{(#1)}#3}
\Crefrangeformat{equation}{Equations~\textup{#3(#1)#4--#5(#2)#6}}
\Crefmultiformat{equation}{Equations~\textup{#2(#1)#3}}{ and \textup{#2(#1)#3}}
{, \textup{#2(#1)#3}}{, and \textup{#2(#1)#3}}
\Crefrangemultiformat{equation}{Equations~\textup{#3(#1)#4--#5(#2)#6}}%
{ and \textup{#3(#1)#4--#5(#2)#6}}{, \textup{#3(#1)#4--#5(#2)#6}}{, and \textup{#3(#1)#4--#5(#2)#6}}

% Make number non-italic in any environment.
\crefdefaultlabelformat{#2\textup{#1}#3}



==> Rank-reg2016_arxiv 2/rank_MSD_fro.txt <==
   1.0000000e+00   4.0000000e+00
   2.0000000e+00   4.0000000e+00
   3.0000000e+00   5.0000000e+00
   4.0000000e+00   5.0000000e+00
   5.0000000e+00   6.0000000e+00
   6.0000000e+00   7.0000000e+00
   7.0000000e+00   8.0000000e+00
   8.0000000e+00   8.0000000e+00
   9.0000000e+00   1.0000000e+01
   1.0000000e+01   1.0000000e+01
   1.1000000e+01   1.2000000e+01
   1.2000000e+01   1.2000000e+01
   1.3000000e+01   1.4000000e+01
   1.4000000e+01   1.4000000e+01
   1.5000000e+01   1.6000000e+01
   1.6000000e+01   1.6000000e+01
   1.7000000e+01   1.8000000e+01
   1.8000000e+01   1.8000000e+01
   1.9000000e+01   2.0000000e+01
   2.0000000e+01   2.0000000e+01
   2.1000000e+01   2.2000000e+01
   2.2000000e+01   2.2000000e+01
   2.3000000e+01   2.4000000e+01
   2.4000000e+01   2.4000000e+01
   2.5000000e+01   2.6000000e+01
   2.6000000e+01   2.6000000e+01
   2.7000000e+01   2.7000000e+01
   2.8000000e+01   2.8000000e+01
   2.9000000e+01   2.9000000e+01
   3.0000000e+01   3.0000000e+01
   3.1000000e+01   3.1000000e+01
   3.2000000e+01   3.2000000e+01
   3.3000000e+01   3.3000000e+01
   3.4000000e+01   3.4000000e+01
   3.5000000e+01   3.5000000e+01
   3.6000000e+01   3.6000000e+01
   3.7000000e+01   3.7000000e+01
   3.8000000e+01   3.8000000e+01
   3.9000000e+01   3.9000000e+01
   4.0000000e+01   4.0000000e+01


==> Rank-reg2016_arxiv 2/rank_MSD_spec.txt <==
   1.0000000e+00   4.0000000e+00
   2.0000000e+00   4.0000000e+00
   3.0000000e+00   5.0000000e+00
   4.0000000e+00   5.0000000e+00
   5.0000000e+00   6.0000000e+00
   6.0000000e+00   7.0000000e+00
   7.0000000e+00   8.0000000e+00
   8.0000000e+00   9.0000000e+00
   9.0000000e+00   1.0000000e+01
   1.0000000e+01   1.0000000e+01
   1.1000000e+01   1.7000000e+01
   1.2000000e+01   1.8000000e+01
   1.3000000e+01   1.9000000e+01
   1.4000000e+01   2.1000000e+01
   1.5000000e+01   2.2000000e+01
   1.6000000e+01   2.1000000e+01
   1.7000000e+01   2.6000000e+01
   1.8000000e+01   2.5000000e+01
   1.9000000e+01   2.5000000e+01
   2.0000000e+01   2.7000000e+01
   2.1000000e+01   2.6000000e+01
   2.2000000e+01   2.8000000e+01
   2.3000000e+01   2.9000000e+01
   2.4000000e+01   2.9000000e+01
   2.5000000e+01   2.9000000e+01
   2.6000000e+01   2.9000000e+01
   2.7000000e+01   3.2000000e+01
   2.8000000e+01   3.3000000e+01
   2.9000000e+01   3.3000000e+01
   3.0000000e+01   3.3000000e+01
   3.1000000e+01   3.6000000e+01
   3.2000000e+01   4.0000000e+01
   3.3000000e+01   4.0000000e+01
   3.4000000e+01   4.0000000e+01
   3.5000000e+01   4.0000000e+01
   3.6000000e+01   4.0000000e+01
   3.7000000e+01   4.0000000e+01
   3.8000000e+01   4.0000000e+01
   3.9000000e+01   4.0000000e+01
   4.0000000e+01   4.0000000e+01


==> Rank-reg2016_arxiv 2/sec_abstract.txt <==
\begin{abstract}
Optimization problems with rank constraints appear in many diverse fields such as control, machine learning and image analysis. Since the rank constraint is non-convex, these problems are often approximately solved via convex relaxations. Nuclear norm regularization is the prevailing convexifying technique for dealing with these types of problem. This paper introduces a family of low-rank inducing norms and regularizers which includes the nuclear norm as a special case. A posteriori guarantees on solving an underlying rank constrained optimization problem with these convex relaxations are provided. We evaluate the performance of the low-rank inducing norms on three matrix completion problems. In all examples, the nuclear norm heuristic is outperformed by convex relaxations based on other low-rank inducing norms. For two of the problems there exist low-rank inducing norms that succeed in recovering the partially unknown matrix, while the nuclear norm fails. These low-rank inducing norms are shown to be representable as semi-definite programs. Moreover, these norms have cheaply computable proximal mappings, which makes it possible to also solve problems of large size using first-order methods. 
\end{abstract}


==> Rank-reg2016_arxiv 2/sec_appendix_v2.txt <==
\appendix%\section{Proofs}
%\renewcommand{\thesection}{A}
	\counterwithin{prop}{section}
	\counterwithin{defn}{section}
	\counterwithin{cor}{section}
	\counterwithin{lem}{section}
	\counterwithin{algorithm}{section}
	\setcounter{prop}{0}
	\setcounter{defn}{0}
	\setcounter{lem}{0}
	\setcounter{cor}{0}
	\setcounter{algorithm}{0}
%		\subsection{Convex Optimization}
%		The following definitions and results from convex optimization  (see~\cite{bauschke2011convex,hiriart1996convex2,luenberger1968optimization,rockafellar1970convex}) are used throughout the paper. In the following we assume that all functionals are defined on a finite-dimensional real Hilbert space $H$ with inner product $\langle \cdot , \cdot \rangle$ and corresponding norm $\| \cdot \|$. The \emph{domain} of a functional $f$ on $H$ is defined as $\dom f :=  \lbrace x \in H: f(x) < \infty \rbrace$. 
%		\begin{defn}
%			\label{def:conj_func}
%			Let $f: \funcdomX$ be a functional with $\dom f \neq \emptyset$, minorized by an affine functional i.e. $\exists (x^\ast,b) \in H \times \mathbb{R}: f(x) \geq \langle x, x^\ast \rangle  - b$ for all $x \in H$. Then,
%			$$f^\ast(x^\ast) :=   \sup_{x \in H} \left[ \langle x, x^\ast \rangle - f(x) \right]$$
%			is called its conjugate (dual) functional. Further, the bi-conjugate functional of $f$ is defined as $f^{\ast \ast} := \left(f^\ast\right)^\ast$.
%		\end{defn}
%		
%	
%		\begin{defn}
%			\label{def:closed_proper}	
%			A functional $f:\funcdomX$ is called
%			\begin{itemize}
%				\item \emph{proper} if $\dom f \neq \emptyset$.
%				\item \emph{closed} if the epigraph $\epi(f) := \lbrace (x,t) : f(x) \leq t, x \in \dom f, t \in \mathbb{R} \rbrace$ is a closed.
%				\item \emph{positively homogeneous (of degree 1)} if $f(tx) = tf(x)$ for all $x \in dom(f)$ and $t > 0$.
%				\item \emph{subadditive} if $f(x_1+ x_2) \leq f(x_1) + f(x_2)$ for all $x_1,x_2 \in \dom(f)$.
%				\item \emph{sublinear} if $f$ is positively homogeneous and subadditive. 
%				\item \emph{increasing} if $x \geq y \ \Rightarrow \ f(x) \leq f(y)$ for all $x,y \in \dom(f)$.
%			\end{itemize}
%		\end{defn}
%			\begin{lem}
%		\label{lem:biconj_closed}
%		Let $f$ be as in \cref{def:conj_func}, then 
%		\begin{align}
%		\epi(f^{\ast \ast}) = \cl(\conv(\epi f)), 
%		\end{align}
%		where $\cl(\cdot)$ denotes the topological closure of a set. Hence, $f^{\ast \ast} = f$ if only if $f$ is a closed convex functional.
%	\end{lem}
%		\begin{lem}\label{lem:fenchel_inequ}
%			Let $f, g: \funcdomX$ be functionals as in \cref{def:conj_func}. Then 
%			\begin{align*}
%			\inf_{x \in H} \left[ f(x) +g(x) \right] \geq \inf_{x \in H}\left[f^{\ast \ast}(x)+g^{\ast \ast}(x)\right]
%			\end{align*}
%			and 
%			\begin{align*}
%			\inf_{x \in H} \left[ f(x) \right] = \inf_{x \in H}\left[f^{\ast \ast} (x)\right].
%			\end{align*}
%		\end{lem}
%			
%Here we define the polar 
%		\begin{defn}
%			\label{def:polar_cone}
%			Let ${K} \subset \mathbb{R}^n$ be a convex cone. The polar cone ${K}^\circ$ and the dual cone $K^\ast$ of $K$ are defined as 
%			$${K}^\circ := \lbrace y: \langle y,x \rangle  \leq 0 \text{ for all }x \in K \rbrace, \quad {K}^\ast := \lbrace y: -y \in K^\circ \rbrace.$$
%		\end{defn}
%		Let $a \in \Rnv$ with $a_n \neq 0$, then the dual cone of $K := \lbrace x \in \mathbb{R}: \sum_{i=1}^{n-1} a_i x_i^2 \leq a_n x_n^2, \ x_n \geq 0 \rbrace$ is given by (see~e.g.\cite{grussler2014modified})
%		\begin{align*}
%		K^\ast := \lbrace y \in \mathbb{R}^n: \sum_{i=1}^{n-1} \frac{y_i^2}{a_i} \leq \frac{y_n^2}{a_n}, \ y_n \geq 0 \rbrace
%		\end{align*} 		
%		

		
%		\subsection{Unitarily invariant norms}
%In the following we give the proofs to \cref{lem:norm,lem:convhull}.
%		\begin{prop}
%			\label{prop:Neumann}
%			Let $A,B \in \mathbb{R}^{n \times m}$, then  \begin{equation*}
%			\langle A, B\rangle \leq \sum_{i=1}^{\min \{ m,n \}}\sigma_i(A)\sigma_i(B).
%			\end{equation*}
%		\end{prop}
%		\begin{cor}
%			\label{cor:maxATBU}
%			Let $A,B \in \mathbb{R}^{n \times m}$ then
%			\begin{equation*}
%			\sum_{i=1}^{\minmn} \sigma_i(A)\sigma_i(B) = \max \lbrace \langle A, UBV\rangle: U \textnormal{ and } V \textnormal{ are unitary}\rbrace.
%			\end{equation*}
%		\end{cor}

		
		\section{Proofs to Results in \Cref{sec:norms}}
		\label{subsubsec:rast-norm}

\subsection{Proof to \cref{lem:norm}}
\label{app:lem_norm_pf}
	\begin{proof}
		Let $1\leq r \leq q: = \minmn $, $g: \mathbb{R}^q \to \mathbb{R}_{\geq 0}$ be a symmetric gauge function, $\Sigma_j(M) := \diag(\sigma_1(M),\dots,\sigma_{j}(M))$ for $M \in \Rmn$, and $1\leq j \leq q$. Then for all \linebreak $Y \in \Rmn$ it holds that
		\begin{align*}
		\| Y \|_{g^D,r} &= \max_{\stackrel{\rk(M) \leq r}{\|M\|_g \leq 1}} \langle M, Y \rangle = \max_{\stackrel{\rk(\Sigma_q(M)) \leq r}{\|\Sigma_q(M)\|_g \leq 1}} \langle \Sigma_q(Y),\Sigma_q(M) \rangle\\
		 &= \max_{\|\Sigma_r(M)\|_{g} \leq 1} \langle \Sigma_r(Y),\Sigma_r(M) \rangle = \|\Sigma_r(Y)\|_{g^D},
		\end{align*}
		where the second equality follows by \cite[Corollary~7.4.1.3(c)]{horn2012matrix}. Further, $\| \cdot \|_{g^D,r}$ is unitarily invariant, since $$\|\Sigma_r(Y)\|_{g^D} = g^D(\sigma_1(Y),\dots,\sigma_r(Y))$$ defines a symmetric gauge function (see~\cref{thm:symmgauge}). Similarly to the above, this implies that
		\begin{align*}
		\| M \|_{g,r\ast}&=\max_{\|Y\|_{g^D,r} \leq 1} \langle M,Y\rangle= \max_{g^D(\sigma_1(Y),\dots,\sigma_r(Y)) \leq 1} \sum_{i=1}^{q} \sigma_i(M) \sigma_i(Y)\\
		&= \max_{g^D(\sigma_1(Y),\dots,\sigma_r(Y)) \leq 1} \left[ \sum_{i=1}^{r} \sigma_i(M) \sigma_i(Y) + \sigma_r(Y) \sum_{i=r+1}^{q} \sigma_i(M) \right].
		\end{align*}
It remains to prove \cref{eq:norm_ineq} and \cref{eq:rank_norm}. The constraint set for $r+1$ is a superset of the constraint set for $r$ and by the definition of $\|\cdot\|_{g^D,r}$ in~\cref{eq:firstass} it follows that $\|Y\|_{g^D,r}\leq\|Y\|_{g^D,r+1}$. Therefore,
\begin{align*} 
\|M\|_{g,r\ast} &= \max_{\|Y\|_{g^D,r}\leq 1} \langle M,Y\rangle\geq\max_{\|Y\|_{g^D,r+1}\leq 1} \langle M,Y\rangle=\|M\|_{g,(r+1)*}.
	\end{align*} 
Note that $\|\cdot\|_{g^D} = \|\cdot\|_{g^D,q}$, which implies that $\|\cdot\|_{g,q*}=\|\cdot\|_g$ and thus \cref{eq:norm_ineq} is proven. The implication in \cref{eq:rank_norm} follows from the derived expression for $\|\cdot\|_{g,r*}$, since for rank-$r$ matrices $M$, $\sigma_i(M)=0$ for all $i\in\{r+1,\ldots,q\}$.
\end{proof} 


\subsection{Proof to \cref{prop:nuclear_norm_characterization}}
 \label{app:prop_nuclear_norm_characterization_pf}
Using \cite[Corollary~7.4.1.3(c)]{horn2012matrix} it is possible to see that $g^D(\sigma_1) = |\sigma_1|$ if and only if $g(\sigma_1) = |\sigma_1|$. Thus, \cref{eq:grast_explic} yields for all $M \in \Rmn$  that
\begin{align*}
\|M\|_{g,1*} = \max_{\sigma_1(Y) \leq 1} \sigma_1(Y) \sum_{i=1}^{\minmn} \sigma_i(M) =\|M\|_{\ell_{\infty}^D} = \|M\|_{\ell_1},
\end{align*}
where we use the fact that the dual norm of the spectral norm is the nuclear norm (see~\cite[Theorem~5.6.42]{horn2012matrix}).		
\subsection{Proof to \cref{lem:convhull}}
\label{app:lem_convhull_pf}
\begin{proof}
By definition of $\|\cdot\|_{g^D,r}$ in \cref{eq:firstass} in \Cref{lem:norm}, it holds that for all $Y\in \Rmn$
\begin{align*}
\max_{X\in\conv(E_{g,r})}\langle X,Y\rangle=\max_{\stackrel{\rk(X)\leq r}{\|X\|_{g^D}\leq 1}}\langle X,Y\rangle=\|Y\|_{g^D,r} =\max_{\|X\|_{g,r*}\leq 1}\langle X,Y\rangle=\max_{X\in B_{g,r\ast}^{1}}\langle X,Y\rangle.
\end{align*}
Since $\conv(E_{g,r})$ and $B_{g,r*}^1$ are closed convex sets, this equality can only be fulfilled if the sets are equal (see~\cite[Theorem~V.3.3.1]{hiriart2013convex}).

Next, we prove the decomposition. Since the decomposition trivially holds for $M =0$, we assume that $M \neq 0$ and define $\bar{M}:=\|M\|_{g,r*}^{-1}M$. Then $\bar{M}\in B_{g,r*}^1=\conv(E_{g,r})$ and therefore can be decomposed as
\begin{align*}
\textstyle \bar{M}=\sum_i\alpha_i\tilde{M}_i \quad \text{with} \quad \sum_i\alpha_i=1, \ \alpha_i\geq 0,
\end{align*}
where all $\tilde{M}_i$ satisfy 
\begin{align*}
\|\tilde{M}_i\|_g=\|\tilde{M}_i\|_{g,r*}=1 \quad \text{and} \quad \rk(\tilde{M}_i)\leq r,
\end{align*}
where the first equality is from \cref{eq:rank_norm} in \cref{lem:norm}. Defining $M_i:=\tilde{M}_i\|M\|_{g,r*}$ gives 
\begin{align*}
\textstyle M=\sum_{i}\alpha_iM_i \quad \text{with} \quad \rk(M_i)\leq r
\end{align*}
and $$\|M_i\|_{g}=\|M_i\|_{g,r*}=\|\|M\|_{g,r*}\tilde{M}_i\|_{g,r*}=\|M\|_{g,r*}\|\tilde{M}_i\|_{g,r*}=\|M\|_{g,r*}.$$ This concludes the proof.
\end{proof}

\subsection{Proof to \Cref{prp:rank_r_ind_str_conv}}
\label{app:prp_rank_r_ind_str_conv_pf}
\begin{proof}
Let $\bar{M}=\sum_{i}\alpha_i M_i$ with $M_i\in E_{g,r}$ and $\alpha_i\in(0,1)$, $\sum_{i}\alpha_i=1$ be a convex combination of points in $E_{g,r}$. Then, by assumption, $$\textstyle \|\bar{M}\|_g=\|\sum_{i}\alpha_i M_i\|_g<\sum_{i}\alpha_i\|M_i\|_g=\sum_{i}\alpha_i=1$$ and thus $\bar{M}\not\in E_{g,r}$. Since $\conv(E_{g,r})=B_{g,r*}^1$, this implies that $E_{g,r}$ is the set of extreme points of $B_{g,r*}^1$.
\end{proof}


\subsection{Proof to \Cref{prp:rank_r_ind_spectral}}
\label{app:prp_rank_r_ind_spectral}
\begin{proof}
Let us start by showing that $\conv(\mathcal{E}_r)=B_{\ell_{\infty},r*}^1$. Since $\| \cdot \|_{\ell_{1},r}$ and $\| \cdot \|_{\ell_{\infty},r}$ are dual norms to each other, it follows by \cref{lem:convhull} that 
\begin{align*}
\|Y\|_{\ell_{1},r} = \max_{X \in B_{\ell_{\infty},r*}^1}\langle X,Y\rangle
=\max_{\stackrel{\rk(X)=r}{1=\sigma_{1}(X)=\ldots=\sigma_{r}(X)}}\sum_{i=1}^r\sigma_i(X)\sigma_i(Y)=\max_{X\in \conv(\mathcal{E}_r)}\langle X,Y\rangle,
\end{align*}
where the last two equalities are a result of \cite[Corollary~7.4.1.3(c)]{horn2012matrix}. However, $\conv(\mathcal{E}_r)$ and $B_{\ell_{\infty},r*}^1$ are closed convex sets and therefore this equation can only hold if the sets are identical (see~\cite[Proposition~V.3.3.1]{hiriart2013convex}).

It remains to show that no point in $\mathcal{E}_r$ can be constructed as a convex combination of other points in $\mathcal{E}_r$. To this end, note that a necessary condition for $M\in\mathcal{E}_r$ is that $$\|M\|_F^2=\sum_{i=1}^{\minmn} \sigma_{i}^2(M)=\sum_{i=1}^r\sigma_{i}^2(M)=r.$$ Let $\bar{M}=\sum_{i}\alpha_iM_i$ be an arbitrary convex combination with $\alpha_i>0$ and $\sum_{i}\alpha_i=1$, of distinct points $M_i\in\mathcal{E}_r$. By the strict convexity of $\|\cdot\|_F^2$, it holds that 
\begin{align*}
\textstyle \|\bar{M}\|_F^2=\|\sum_{i}\alpha_iM_i\|_F^2<\sum_{i}\alpha_i\|M_i\|_F^2=r\sum_{i}\alpha_i=r.
\end{align*}
Hence, $\bar{M}\not\in\mathcal{E}_r$ and this concludes the proof.
\end{proof}



==> Rank-reg2016_arxiv 2/sec_comp.txt <==
	\section{Computability}
	\label{sec:comp}

This section addresses the computability of convex optimization problems involving low-rank inducing regularizers of the form $f(\normrgast{\cdot})$. We restrict ourselves to low-rank inducing Frobenius- and spectral norm regularizers. A requirement for the optimal convex relaxation problem in \cref{eq:opt_conv_relax} to be solved efficiently, is that these regularizers are suitable for numerical optimization.

Assuming that $f_0$ and $f$ are SDP representable, it is shown that \cref{eq:opt_conv_relax} can be solved via semi-definite programming. To be able to solve larger problems using first-order proximal splitting methods (see~\cite{combettes2011proximal,parikh2014proximal}), it is shown in \cite{grussler2016lowrank} how to efficiently compute the proximal mappings of our regularizers. The computational cost of computing these proximal mappings is comparable to the cost of computing the proximal mapping for the nuclear norm, since the cost in all cases is dominated by the singular value decomposition. 

In order to deal with increasing convex functions $f$ in \cref{eq:opt_conv_relax}, the problem is rewritten into the equivalent epigraph form
\begin{equation}\label{eq:epi_form}
\underset{M,v}{\textnormal{minimize~}} f_0(M)+f(v)+\chi_{\epi(\normrgast{\cdot})}(M,v).
\end{equation}

\subsection{SDP representation}
The low-rank inducing Frobenius norm and spectral norm
\begin{align}
	\| M \|_{\ell_2,r\ast} &:= \max_{\|Y \|_{\ell_2,r} \leq 1}  \langle M,Y \rangle =   \max_{\|Y \|_{\ell_2,r}^2 \leq 1}  \langle M,Y \rangle, \label{eq:rast_SDP}\\
	\normkyrast{M} &:= \max_{\normkyr{Y} \leq 1}  \langle M,Y \rangle\label{eq:l1rast_SDP}
	\end{align}	
are SDP representable via $\|Y\|_{\ell_2,r}^2$ and $\normkyr{Y}$. From~\cite{grussler2015optimal,grussler2016low}, it is known that
	\begin{equation*}
	\begin{aligned}
	\|Y\|_{\ell_2,r}^2=~& \underset{T,\gamma}{\min}
	& & \trace(T) - \gamma (n-r)\\
	& \textnormal{s.t.}
	& & \begin{pmatrix}
	T &Y \\
	Y^{\transp} & I
	\end{pmatrix} \succeq 0, \ T \succeq \gamma I.
	\end{aligned}
	\end{equation*}
	Similarly, one can verify that
	\begin{equation*}
	\begin{aligned}
	\normkyr{Y}=~& \underset{T_1,T_2,\gamma}{\min }
	& & \frac{1}{2}[\trace(T_1) + \trace(T_2) - (n+m-2r)\gamma ]\\
	& \textnormal{s.t.}
	& & \begin{pmatrix}
	T_1 &Y \\
	Y^{\transp} & T_2
	\end{pmatrix} \succeq 0, \ T_1, T_2 \succeq \gamma I,
	\end{aligned}
	\end{equation*}
	which generalizes the SDP representation of $\|Y\|_{\ell_1}$  in~\cite{recht2010guaranteed}. This implies that
		\begin{align*}
		&\begin{aligned}
		\|M\|_{\ell_2,r\ast}=~& \underset{Y,T,\gamma}{\max}
		& & \langle M, Y\rangle\\
		& \textnormal{s.t.}
		& & \begin{pmatrix}
		T &Y \\
		Y^{\transp} & I
		\end{pmatrix} \succeq 0, \ T \succeq \gamma I,\\
		& & & \trace(T) - \gamma (n-r) \leq 1,
		\end{aligned}\\[4mm]
		&\begin{aligned}
		\|M\|_{\ell_{\infty},r*}=~& \underset{Y,T_1,T_2,\gamma}{\max}
		& & \langle M, Y\rangle\\
		& \textnormal{s.t.}
		& & \begin{pmatrix}
		T_1 &Y \\
		Y^{\transp} & T_2
		\end{pmatrix} \succeq 0, \ T_1,T_2 \succeq \gamma I,\\
		& & & \frac{1}{2}[\trace(T_1) + \trace(T_2) - (n+m-2r)\gamma ]\leq 1.
		\end{aligned}
		\end{align*}
However, these formulations cannot be used in convex optimization problems with $M$ as a decision variable due to the inner product $\langle M, Y\rangle$. Therefore, we use duality to arrive at
		\begin{align*}
		&\begin{aligned}
		\|M\|_{\ell_2,r\ast}=~& \underset{W_1,W_2,k}{\min }
		& & \frac{1}{2}(\trace(W_2)+k)\\
		& \textnormal{s.t.}
		& & \begin{pmatrix}
		kI-W_1 & M \\
		M^{\transp} & W_2
		\end{pmatrix} \succeq 0, \ W_1 \succeq 0, \\
		& & & \trace(W_1) = (n-r)k;
		\end{aligned}\\[4mm]
		&\begin{aligned}
		\|M\|_{\ell_{\infty},r*}=~& \underset{W_1,W_2,k}{\min }
		& & k\\
		& \textnormal{s.t.}
		& & \begin{pmatrix}
		kI-W_1 & M \\
		M^{\transp} & kI-W_2
		\end{pmatrix} \succeq 0, \ W_1,W_2 \succeq 0, \\
		& & & \trace(W_1) + \trace(W_2) = [(n-r)+(m-r)]k.
		\end{aligned}
		\end{align*}
These formulations can be used to, e.g. solve problems on the epigraph form \cref{eq:epi_form} by enforcing the respective costs to be smaller than or equal to $v\in\mathbb{R}$. This gives constraints of the form $\|M\|_{g,r*}\leq v$, i.e. $(M,v)\in\epi(\|\cdot\|_{g,r*})$. If $f$ and $f_0$ are SDP representable, then \cref{eq:epi_form} can be solved via semi-definite programming.
%			\begin{equation*}
%			\begin{aligned}
%			& \underset{W,P,M,k}{\textnormal{minimize}}
%			& & f_0(M) + \theta f\left(\frac{1}{2}(\trace(W)+k)\right)\\
%			& \textnormal{subject to}
%			& & \begin{pmatrix}
%			kI-P & M \\
%			M^{\transp} & W
%			\end{pmatrix} \succeq 0, \ P \succeq 0, \\
%			& & & \trace(P) = (n-r)k.
%			\end{aligned}
%			\end{equation*}
	\subsection{Splitting algorithms}

		Conventional SDP solvers are often based on interior point methods (see~\cite{peaucelle2002user,toh2004implementation}). These have good convergence properties, but the iteration complexity typically grows unfavorably with the problem dimension. This limits their application to small or medium scale problems. First order proximal splitting methods (see e.g.~\cite{combettes2011proximal,parikh2014proximal}) typically have a lower complexity per iteration, and are thus more suitable for large problems.
		
These methods require the proximal mapping for all non-smooth parts of the problem to be available and cheaply computable. For closed, proper and convex functions $h: \funcdom$, the \emph{proximal mapping} is defined as
		\begin{align}
		\prox_{\gamma h}(Z) := \argmin_X \left(h(X)+\dfrac{1}{2\gamma} \|X-Z\|^2_F \right). \label{eq:prox_op}
		\end{align}
Applying proximal splitting methods to~\cref{eq:epi_form} therefore requires that the proximal mapping of $\chi_{\epi(\normrgast{\cdot})}$ is readily computable.
%
Algorithms for efficiently computing these proximal mappings in case of the low-rank inducing Frobenius- and spectral norms are derived in~\cite{grussler2016lowrank} (see~\cite{grussler2018github} for implementations). %In these algorithms, the first step is to perform a singular value decomposition of the prox argument $Z\in \Rmn$. Then a vector optimization problem of dimension $q:=\min\{m,n\}$ needs to be solved. To this end, a nested binary search is applied that only requires the solutions to simple optimization problems with at most $r+1$ decision variables. 
%
%In case of the low-rank inducing Frobenius norm, these problems can be solved explicitly, and results in an overall worst-case complexity of $\mathcal{O}(\log(r)\log(q-r))$ with an additional $\mathcal{O}(q)$ to set up the inner problems and to return the full solution. The cost of the prox computation is therefore dominated by the cost of computing the SVD. For large $q$ one may consider sparse SVD algorithms such as \cite{liu2013limited}.%Therefore, these computational costs are comparable.
%
%
%Sometimes the nested search for parameters is referred to as the \emph{breakpoint searching algorithm}, which was used in~\cite{wu2014moreau} to determine $\prox_{\normkyr{\cdot}}$. 
%
%The projection onto the epigraph of the low-rank inducing spectral norm is performed via the projection onto the epigraph of the truncated nuclear norm (modulo a sign flip). Since this requires a third layer in the nested binary search, the worst-case complexity is given by $\mathcal{O}(\log^2(r)\log(q-r)+q)$. In~\cite{wu2014moreau}, another algorithm to project onto the truncated nuclear norm is presented. It uses similar techniques, but performs a linear search for finding the parameters and thus has a higher worst case computational cost.
%
Finally, the detour over the epigraph projection is not needed for all increasing functions. The proximal mapping for the low-rank inducing Frobenius- and spectral norms can be derived very similarly to the epigraph case. 

==> Rank-reg2016_arxiv 2/sec_conclusion.txt <==
\section{Conclusion}
\label{sec:conclusion}
We have proposed a family of low-rank inducing norms and regularizers. These norms are interpreted as the largest convex minorizers of a unitarily invariant norm that is restricted to matrices of at most rank $r$. One feature of these norms is that optimality interpretations in the form of a posteriori guarantees can be provided. In particular, it can be checked if the solutions to a convex relaxation involving low-rank inducing norms, also solve an underlying rank constrained problem. Our numerical examples indicate that this is useful for, e.g. the so-called matrix completion problem. A suitably chosen low-rank inducing norm yields significantly better completion and/or lower rank than the commonly used nuclear norm approach. This has been demonstrated on the basis of what we called low-rank inducing Frobenius- and spectral norms. Both norms have cheaply computable proximal mappings and are shown to have simple SDP representations. The class of low-rank inducing norms can be further broadened by using real-valued $r \geq 1$, {{ in which case
\begin{align*}
\| Y \|_{g^D,r} &:= g^D(\sigma_1(Y),\dots,\sigma_{\lfloor r\rfloor}(Y), (r - \lfloor r\rfloor) \sigma_{\lfloor r\rfloor + 1}(Y) ),
\end{align*}
where $\lfloor r\rfloor$ denotes the floor function. Here $r$ can be considered a regularization parameter.}} 

Finally, note that \cref{eq:low_rank_prob_main} may also be approached through so-called non-convex splitting methods as discussed in~\cite{grussler2017local}. There, the proximal mapping of $f(\normAast{\cdot}{g,r})$ is replaced by the proximal mapping of $f(\|\cdot\|_g)+I_{\rk(\cdot) \leq r}$. The latter can be computed whenever the proximal mappings of either $f(\normAast{\cdot}{g,r})$ or $f(\normA{\cdot}{g})$ are known. 

==> Rank-reg2016_arxiv 2/sec_discussion.txt <==
\section{Extensions}
\label{sec:diss}

\subsection{The Vector Case}

The results in~\Cref{sec:main} translate to the corresponding vector-valued problem, by replacing rank with cardinality, and $\|M\|_{g}$ with $\|x\|_g := \|diag(x)\|_g$. Therefore, our optimality interpretations, as well as the variety of regularizers, can be applied to problems such as sparse linear regression (see~\cite{tibshirani1996regression,candes2006robust,argyriou2012sparse}). The SDP representation and the proximal mapping computations in~\Cref{sec:comp} carry over, though here they have lower computational cost. For instance, the required SVD in the prox computations turns into a sorting, which reduces the total complexity.

\subsection{Atomic Norms}
%If one is only interested in finding a lowest rank solution within a convex set (see~\cite{candes2006robust,recht2010guaranteed}), then $f_0$ in \cref{eq:bidual_reg} is just an indicator function and $\theta$ has no influence on the solution. The example in~\Cref{sec:ex} has demonstrated that suitable choice of $r$ supplies a great improvement in comparison to $\|\cdot\|_{1\ast}$. Here, we support this claim by linking our work to \cite{chandrasekaran2012convex}. This will also allow us to generalize \cref{thm:main,prop:opt_reg} to other distance measurements as well as other non-convex constraints. 
In~\cite{chandrasekaran2012convex}, the concept of an atomic norm is introduced. An atomic norm is defined as the gauge function or the Minkowski functional of the convex hull of a set of atoms $\mathcal{A}$ (see~\cite{chandrasekaran2012convex})
\begin{align}
\|x\|_{\mathcal{A}} := \inf \lbrace t > 0: t^{-1} x \in \conv(\mathcal{A}) \rbrace.
\label{eq:atomic_norm}
\end{align}
Despite its name, the atomic norm is not necessarily a norm, but always defines a distance measure.
The atoms are used to model properties of a quantity that is to be estimated. The atomic norm is a way of imposing these properties on the solution of an optimization problem. In \cite{chandrasekaran2012convex}, examples of atomic sets that naturally appear in different applications are listed. For instance, if $\mathcal{A}$ is the set of rank $1$ matrices with unit Frobenius norm, then the resulting atomic norm is the nuclear norm. More generally, all low-rank inducing norms in \Cref{sec:norms} can be considered as atomic norms, because \cref{lem:convhull} implies that
\begin{align*}
\normrgast{X} = \inf \left \lbrace t > 0: t^{-1}X \in \conv(E_{g,r})  \right \rbrace,
\end{align*}
with $E_{g,r} := \lbrace X \in \Rmn: \|X\|_g = 1, \rk(X) \leq r \rbrace$.

As presented for the low-rank inducing norms and regularizers in \Cref{sec:main}, this section provides similar optimality interpretations for general atomic norms. It is assumed that the atoms lie within a finite-dimensional real Hilbert space $\hilbert$ with inner product $\langle \cdot, \cdot \rangle$, i.e. $\mathcal{A}\subset\hilbert$. In the following, the definitions of the \emph{conic hull} of $\mathcal{A} \subset \hilbert$
\begin{align*}
\cone(\mathcal{A}) := \lbrace \alpha x : x \in \mathcal{A}, \ \alpha \geq 0   \rbrace,
\end{align*}
and the \emph{polar gauge function} to~\cref{eq:atomic_norm}
\begin{align*}
\|y\|_{\mathcal{A}}^\circ :=\inf \{ \mu \geq 0: \langle x ,y \rangle \leq \mu \|x\|_{\mathcal{A}} \text{ for all } x \in \hilbert\},
\end{align*}
are needed. Note that, if the atomic norm in~\cref{eq:atomic_norm} is a norm, then the polar gauge function is equal to the corresponding dual norm Our optimality interpretations will hold if the atomic set denoted by $\mathcal{A}_G$ can be represented as 
\begin{align}
\mathcal{A}_G := \{ a \in \cone(\mathcal{A}): G(a) = 1\},
\label{eq:def_AG}
\end{align}
where $\mathcal{A}\subset\hilbert,$ and $G:\funcdomX,$ satisfy the following assumptions.
\begin{ass}
The set $\mathcal{A} \subset \hilbert$ is nonempty such that $\cone(\mathcal{A})$ is closed. The function $G:\funcdomX$ is positively homogeneous (of degree 1), proper, closed, convex and nonnegative with $G(a) > 0$ for all $a \in \mathcal{A}\setminus \{0\}$.
\label{ass:AG}
\end{ass}
Many atomic sets from \cite{chandrasekaran2012convex} satisfy these assumptions. For example, if $\mathcal{A}$ is the set of all permutation matrices, then $$\normA{\cdot}{\mathcal{A}} = \normA{\cdot}{\mathcal{A}_G} \ \text{ with } \ G( \cdot) = \| \cdot \|_{\ell_{\infty}}.$$ Similar constructions apply to the atomic norms that are induced, e.g. by \emph{binary vectors}, \emph{sparse vectors}, \emph{low-rank matrices}, \emph{vectors from lists}, and many more (see~\cite{chandrasekaran2012convex}) 

Using the definition of atomic norms in \eqref{eq:atomic_norm}, an explicit expression of the atomic norm associated with $\mathcal{A}_G$ is
\begin{align}
\normA{x}{\mathcal{A}_G} = \inf \lbrace t > 0: t^{-1} x \in \conv(\{ a \in \cone(\mathcal{A}): G(a) = 1\}) \rbrace.
\label{eq:atomic_norm_AG}
\end{align}
The next theorem gives optimality interpretations of these atomic norms, and generalizes \cref{thm:main} in the following two aspects:
\begin{enumerate}[I.]
	\item  The rank-constraint is generalized to other non-convex constraints.
	\item The norms are replaced by more general functions $G$.
\end{enumerate}
To prove the result, the following lemma is needed.
\begin{lem}
	Let $\mathcal{A} \subset \hilbert$ and $G:\funcdomX$ satisfy \cref{ass:AG}, and let $\mathcal{A}_G$ and $\normA{\cdot}{\mathcal{A}_G}$ be defined as in \cref{eq:def_AG} and \cref{eq:atomic_norm_AG}. Then,
\begin{enumerate}[i.]
\item $\conv(\mathcal{A}_G)$ is closed and bounded. \label{item:li}
\item $\normA{x}{\mathcal{A}_G}=0$ if and only if $x=0$.\label{item:lii}
\item $\normA{x}{\mathcal{A}_G} \geq G(x)$ for all $x\in\hilbert$, and $\normA{x}{\mathcal{A}_G} = G(x)$ for all $x\in \cone(\mathcal{A})$.\label{item:liii}
\item For all $x\in\dom(\normA{\cdot}{\mathcal{A}_G})$ there exist $x_i\in\cone({\mathcal{A}})$ such that 
\begin{equation*}
\textstyle x = \sum_i \alpha_i x_i, \quad \sum_i \alpha_i = 1, \ \alpha_i \geq 0, \quad \text{and} \quad  G(x_i) = \normA{x}{\mathcal{A}_G}.
\end{equation*}
\label{item:liv}
\end{enumerate}
\label{lem:atomic_norm_properties}
\end{lem}
\begin{proof}
\Cref{item:li}: Since $G + \chi_{\cone(\mathcal{A})}$ is coercive, it follows from \cite[Proposition~11.11]{bauschke2011convex} that the sub-level set $$\{a \in \cone(\mathcal{A}): G(a) \leq 1\}$$ is bounded. Thus the same applies to $\mathcal{A}_G$. Further, convexity of $G$ implies that $$\{ x \in \hilbert: G(x) =1 \}$$ is closed, because, by \cite[Proposition~VI.1.3.3]{hiriart2013convex}, it is the boundary of $$\{ x \in \hilbert: G(x) \leq 1 \}.$$ Thus, as the intersection of two closed sets is closed, $$\mathcal{A}_G = \cone(\mathcal{A}) \cap \{ x \in \hilbert: G(x) =1 \}$$ is closed. Applying~\cite[Theorem~III.1.4.3]{hiriart2013convex} shows that $\conv(\mathcal{A}_G)$ is closed and bounded. \\
\\
\Cref{item:lii}: This claim follows by~\cite[Corollary~V.1.2.6]{hiriart2013convex}.\\
\\
\Cref{item:liii}:  
Let us introduce the sub-levelset $$S_{G}^s:=\{x\in\hilbert:G(x)\leq s\},$$ which by the positive homogeneity of $G$ satisfies $$S_G^s=\{s x\in\hilbert:G(x)\leq 1\}$$
for all $s\geq 0.$ 
By the definition of $\mathcal{A}_G$, it holds that 
\begin{align*}
\conv(\mathcal{A}_G) &= \conv(\{ a \in \cone(\mathcal{A}): G(a) = 1\})\\
&\subset\conv(\{ a \in \cone(\mathcal{A}): G(a) \leq 1\})\\
&\subset\conv(\{ a \in \hilbert: G(a) \leq 1\})\\
&=\{ a \in \hilbert: G(a) \leq 1\})= S_{G}^1.
\end{align*}
This yields that
\begin{align*}
\left\|x\right\|_{\mathcal{A}_G}&=\inf \lbrace t > 0: x \in t\conv(\mathcal{A}_G) \rbrace \\
&\geq \inf \lbrace t > 0: x \in t S_{G}^1 \rbrace \\
&=\inf \lbrace t > 0: G(x)\leq t \rbrace=G(x)
\end{align*}
for all $x\in\hilbert$, and the first claim of this item is proven. 

To prove the second claim, let $x\in\cone(\mathcal{A})$. If $x\not\in\dom(G)$, the above implies that $$\normA{x}{\mathcal{A}_G}=G(x)=\infty.$$ Further, \Cref{item:lii} shows that
\begin{equation*}
x = 0 \ \Rightarrow \ \normA{0}{\mathcal{A}_G}=G(0)=0.
\end{equation*}
It remains to show the claim for $x\in\dom(G)\setminus \{0 \}$. In this case, we can define $\bar{x}:= {G(x)^{-1}}{x}$, which satisfies
\begin{equation*}
\bar{x}\in\cone(\mathcal{A}) \ \quad \text{and} \quad G(\bar{x})=1,
\end{equation*}
i.e. $\bar{x}\in\mathcal{A}_G\subset \conv(\mathcal{A}_G)$, and therefore
\begin{align*}
\left\|\bar{x}\right\|_{\mathcal{A}_G}&=\inf \lbrace t > 0: \bar{x} \in t\conv(\mathcal{A}_G) \rbrace\leq\inf \lbrace t > 0: \bar{x} \in t\bar{x} \rbrace =1.
\end{align*}
That is, $\normA{x}{\mathcal{A}_G}\leq G(x)$, which in conjunction with $\normA{x}{\mathcal{A}_G}\geq G(x)$ proves that 
\begin{equation*}
\normA{x}{\mathcal{A}_G}= G(x) \ \text{for all} \ x\in\cone(\mathcal{A}).
\end{equation*}
\\
\Cref{item:liv}:
Since the claim holds trivially if $x=0$, it is enough to assume that $$x\in{\dom (\normA{\cdot}{\mathcal{A}_G})}\setminus \{0 \}.$$ By \Cref{item:lii} it follows that $\infty>\normA{x}{\mathcal{A}_G} > 0$. Further, \Cref{item:li} and the definition of $\normA{x}{\mathcal{A}_G}$ in \cref{eq:atomic_norm} imply that $${\normA{x}{\mathcal{A}_G}^{-1}}{x} \in \conv(\mathcal{A}_G).$$ 
Thus, 
\begin{align*}
\textstyle \normA{x}{\mathcal{A}_G}^{-1}{x} =\sum_{i}\alpha_i\bar{x}_i \quad \text{with} \quad \sum_{i}\alpha_i=1, \ \alpha_i\geq 0,
\end{align*}
where $\bar{x}_i$ satisfies
\begin{align*}
\bar{x}_i\in\cone(\mathcal{A}) \quad \text{and} \quad G(\bar{x}_i)=1.
\end{align*}
Defining $x_i:=\bar{x}_i\normA{x}{\mathcal{A}_G}$, it follows that 
\begin{equation*}
x =\sum_{i}\alpha_ix_i \quad \text{with} \quad x_i\in\cone(\mathcal{A}).
\end{equation*}
Finally, the positive homogeneity of $G$ ensures that 
\begin{equation*}
G(x_i)=G(\normA{x}{\mathcal{A}_G}\bar{x}_i)=\normA{x}{\mathcal{A}_G}G(\bar{x}_i)=\normA{x}{\mathcal{A}_G}.
\end{equation*}
\end{proof}


	\begin{thm}
	\label{thm:main_atom}
	Assume $\mathcal{A} \subset \hilbert$ and $G:\funcdomX$ satisfy \cref{ass:AG}, and let $\mathcal{A}_G$ and $\normA{\cdot}{\mathcal{A}_G}$ be defined as in \cref{eq:def_AG} and \cref{eq:atomic_norm_AG}. Further, let $f_{\textnormal{reg}} := f(G(\cdot)) + \chi_{\cone \left(\mathcal{A}\right)},$ where $f:\mathbb{R} \cup \{ \infty\} \to \mathbb{R} \cup \{\infty\}$ is an increasing, proper closed convex function. Then,
	\begin{align}
	f^{\ast}_{\textnormal{reg}} &= f^+(\|\cdot\|_{\mathcal{A}_G}^\circ), \label{eq:conj_reg_atom}\\
	f^{\ast \ast}_{\textnormal{reg}} &= f(\|\cdot\|_{\mathcal{A}_G}). \label{eq:biconj_reg_atom}
	\end{align}
	\end{thm}
\begin{proof}
	%Let $f$ and $f_{\textnormal{reg}}$ be defined by $\mathcal{A} \subset \hilbert$ and sublinear $G:\funcdomX$, as in the assumption. 
Since $\|\cdot\|_{\mathcal{A}_G}$ is a Minkowski functional, it is closed function (see~\cite[Lemma~1 in 5.12]{luenberger1968optimization}). Thus, $\epi(f(\normA{\cdot}{\mathcal{A}_G})$ is a closed set, and by \cref{lem:biconj_closed},
	\begin{align}
	\epi(f(\normA{\cdot}{\mathcal{A}_G})) = \conv( \epi(f_{\textnormal{reg}}))\label{eq:epi_eq_atom}
	\end{align}
	implies \cref{eq:biconj_reg_atom}. 
	
	We start with $\conv( \epi(f_{\textnormal{reg}})) \subset \epi(f(\normA{\cdot}{\mathcal{A}_G}))$. If $(x,t) \in \conv( \epi(f_{\textnormal{reg}})),$	then 
	\begin{equation*}
	(x,t) = \sum_i \alpha_i \left(x_i,t_i \right) \quad \text{with} \quad \sum_i \alpha_i = 1, \ \alpha_i \geq 0,
	\end{equation*}
	where $x_i$ satisfies
	\begin{equation*}
	x_i \in \cone(\mathcal{A}), \quad \text{and} \quad t_i \geq f(G(x_i)) = f(\normA{x_i}{\mathcal{A}_G}),
	\end{equation*}
	and the equality follows by \cref{lem:atomic_norm_properties}(\Cref{item:liii}). Since $f$ is convex and increasing, it holds that the composition $f(\normA{\cdot}{\mathcal{A}_G})$ is convex (see~~\cite[Proposition~IV.2.1.8]{hiriart2013convex}). Therefore,
	\begin{align*}
	t := \textstyle{\sum_i} \alpha_i t_i \geq \textstyle{\sum_i} \alpha_i f(\normA{x_i}{\mathcal{A}_G}) \geq   f\left( \normA{\textstyle{\sum_i}\alpha_i  x_i}{\mathcal{A}_G}\right) = f(\normA{x}{\mathcal{A}_G} ),
	\end{align*}
	and $(x,t) \in \epi(f(\normA{\cdot}{\mathcal{A}_G}))$.

Conversely, let $(x,t) \in \epi(f(\normA{\cdot}{\mathcal{A}_G}))$ with $\normA{x}{\mathcal{A}_G} \neq 0$. \cref{lem:atomic_norm_properties}(\Cref{item:liv}) implies that
\begin{equation*}
\textstyle x = \sum_i \alpha_i x_i \quad \text{with} \quad \sum_i \alpha_i = 1, 
 \alpha_i \geq 0, 
\end{equation*}
where $x_i$ satisfies
\begin{equation*}
{x_i} \in \cone(\mathcal{A}) \quad \text{and} \quad G(x_i) = \normA{x}{\mathcal{A}_G}.
\end{equation*}
Thus, $(x,t) = \sum_i \alpha_i \left(x_i,t\right)$ such that
\begin{equation*}
 t \geq f(\normA{x}{\mathcal{A}_G}) = f(G(x_i)), \quad  \text{and} \quad x_i \in \cone(\mathcal{A}).
\end{equation*}
Consequently,
\begin{equation*}
(x_i,t)\in \epi(f_{\textnormal{reg}}), \ \text{and therefore} \ (x,t)\in\conv(\epi(f_{\textnormal{reg}})).
\end{equation*}
\cref{lem:atomic_norm_properties} (\Cref{item:lii}) shows that $(x,t)\in\conv(\epi(f_{\textnormal{reg}}))$ is trivially fulfilled if $\normA{x}{\mathcal{A}_G} = 0$. Finally, \cref{eq:conj_reg_atom} can be proven by applying \cite[Theorem~15.3]{rockafellar1970convex} to $f(\|\cdot\|_{\mathcal{A}_G})$.
\end{proof}
Similarly to~\Cref{sec:main}, this result gives rise to optimal convex relaxations for atomic norms.
\begin{prop}
	\label{prop:opt_reg_atom}
	Assume $\mathcal{A} \subset \hilbert$ and $G:\funcdomX$ satisfy \cref{ass:AG}, and let $\mathcal{A}_G$ and $\normA{\cdot}{\mathcal{A}_G}$ be defined as in \cref{eq:def_AG} and \cref{eq:atomic_norm_AG}. Further, let $f:\mathbb{R} \cup \{ \infty\} \to \mathbb{R} \cup \{\infty\}$ be an increasing, closed convex function, and let $f_0: \funcdomX$ be closed, proper, and convex. For $\theta \geq 0$, it holds that
	\begin{align}
\inf_{{x \in \mathcal{A}}} \left[ f_0(x) + \theta f(G(x)) \right] \geq \inf_{x \in \conv(\mathcal{A})} \left[f_0(x) + \theta f(\normA{x}{\mathcal{A}_G}) \right] \label{eq:bidual_reg_atom}.
\end{align}
If the right-hand side of the inequality is solved by $x^\opts \in \mathcal{A}$, then $x^\opts$ is a solution to the left-hand side.
\end{prop}
\begin{proof}
	By \cref{lem:fenchel_inequ} and \cref{thm:main_atom} it follows that 
\begin{align}
\inf_{x \in \cone(\mathcal{A})} \left[ \tilde{f}_0(x) + \theta f(G(x)) \right] \geq \inf_{x \in \hilbert} \left[\tilde{f}_0(x) + \theta f(\normA{x}{\mathcal{A}_G}) \right],
\label{eq:duality_atom_pf}
\end{align}
for any closed and proper convex function $\tilde{f}_0: \funcdomX$. In particular, let $\tilde{f}_0 = f_0 + \chi_{\conv(\mathcal{A})}$, which is closed by \cref{ass:AG}. Then the left-hand side of \cref{eq:duality_atom_pf} satisfies
	\begin{align*}
	\inf_{{x \in \cone(\mathcal{A})}} \left[ \tilde{f}_0(x) + \theta f(G(x)) \right] &= \inf_{\substack{x \in \cone(\mathcal{A})\\x \in \conv(\mathcal{A})}} \left[f_0(x) + \theta f(G(x)) \right]\\
&\leq \inf_{x \in \mathcal{A}} \left[f_0(x) + \theta f(G(x)) \right],
	\end{align*}
because $\mathcal{A} \subset \cone(\mathcal{A})\cap\conv(\mathcal{A})$. The right-hand side of \cref{eq:duality_atom_pf} satisfies
	\begin{align*}
	\inf_{{x \in \hilbert}} \left[ \tilde{f}_0(x) + \theta f(\normA{x}{\mathcal{A}_G}) \right] = \inf_{x \in \conv(\mathcal{A})} \left[f_0(x) + \theta f(\normA{x}{\mathcal{A}_G}) \right],
	\end{align*}
	and \cref{eq:bidual_reg_atom} is proven. The last claim follows by \cref{lem:atomic_norm_properties} (\Cref{item:liii}). 
\end{proof}

%This result provides a natural decomposition in the construction of an atomic norm. The non-convex set $\mathcal{A}$ contains prior information about the quantity to be estimated. This information is added as a constriant to the non-convex problem on the left-hand side of \cref{eq:bidual_reg_atom}. The function $f(G(\cdot))$ serves as a robustifyer in the non-convex problem to avoid overfitting. The atomic norm, composed with $f$, is then part of an optimal convex relaxation, in the sense of \cref{lem:fenchel_inequ}, of this non-convex problem. 

In~\cite{chandrasekaran2012convex} exact recovery results are presented for the cases when $f_0$ is an indicator of an affine set that contains measurement of an observed quantity $x_0\in\hilbert$. Let $\mathcal{Q}:=\{x\in\hilbert:Ax=Ax_0\}$ denote that affine set and let $f_0=\chi_{\mathcal{Q}}$. Then the recovery problem becomes
\begin{align*}
\underset{x\in\mathcal{Q}}{\textnormal{minimize~}} \|x\|_{\mathcal{A}_G}.
\end{align*}
Assume that this problem has a unique solution $x^\opts$. In~\cite{chandrasekaran2012convex}, conditions on the measurement set $\mathcal{Q}$ are stated under which exact recovery $x^\opts=x_0$ is guaranteed. The underlying assumption in~\cite{chandrasekaran2012convex}, is that for small $k$ it holds that
\begin{equation*}
x_0=\sum_{i=1}^kc_ia_i \ \text{with} \ c_i\geq 0 \ \text{and} \ a_i\in\mathcal{A}_G.
\end{equation*}
That is, the observed quantity is assumed to be a conic combination of a few atoms. For many examples in~\cite[Section~2.2]{chandrasekaran2012convex}, the assumption holds with $k=1$ and $c_1=1$, i.e., $x_0=a$ for some $a\in\mathcal{A}$. A notable exception is the case of low rank matrix recovery. In~\cite{chandrasekaran2012convex}, rank one matrices of unit norm are used as atoms, which yields the nuclear norm as the corresponding atomic norm. Therefore, a conic combination of $r$ atoms is needed to recover a rank-$r$ matrix $x_0$. By using a low-rank inducing norm $\|\cdot\|_{g,r*}$ instead, the matrix $x_0$ satisfies $x_0=a$ for some $a\in\mathcal{A}$, where $\mathcal{A}$ is the set of matrices with rank less than or equal to $r$. With this atomic set, the problem in \cite{chandrasekaran2012convex} reduces to recover $x_0=a$, where $a\in\mathcal{A}$. Upon successful recovery, the convex atomic norm minimization problem on the right-hand side of \cref{eq:bidual_reg_atom} solves the corresponding non-convex problem on its left-hand side.


==> Rank-reg2016_arxiv 2/sec_ex_v2.txt <==
\section{Examples: Matrix Completion}
\label{sec:compl}
The matrix completion problem seeks to complete a low-rank matrix based on limited knowledge about its entries. The problem is often posed as
	\begin{equation}
	\begin{aligned}
	& {\textnormal{minimize}}
	& & \rk(X)\\
	& \textnormal{subject to}
	& & \hat{x}_{ij} = x_{ij}, \ (i,j) \in \mathcal{I}, \label{prob:mat_compl}	\end{aligned}
	\end{equation}
where $\mathcal{I}$ denotes the index set of the known entries. Another formulation that fits with the low-rank inducing norms proposed in this paper is 
\begin{equation}
	\begin{aligned}
	& {\textnormal{minimize}}
	& & \|X\|_g\\
	& \textnormal{subject to}
        & & \rk(X)\leq r,\\
	& & & \hat{x}_{ij} = x_{ij}, \ (i,j) \in \mathcal{I}, \label{prob:mat_compl_rank_constr}	\end{aligned}
	\end{equation}
where $r$ is the target rank of the matrix to be completed. In the following, two examples of this form will be convexified through low-rank inducing Frobenius- and spectral norms. That is,
\begin{equation}
	\begin{aligned}
	& {\textnormal{minimize}}
	& & \normrgast{X}\\
	& \textnormal{subject to}
	& & \hat{x}_{ij} = x_{ij}, \ (i,j) \in \mathcal{I}, \label{prob:mat_compl_convex}	\end{aligned}
	\end{equation}
is solved for $\normrgast{\cdot} = \normAast{\cdot}{\ell_2,r}$ and $\normrgast{\cdot} = \normAast{\cdot}{\ell_\infty,r}$.

Further, we discuss a covariance completion problem which is a generalization of the problem above. In all problems it will be observed that there are convex relaxations with low-rank inducing norms whose solutions give better completion than the nuclear norm approach.


\subsection{Example 1}
In the first problem, the matrix $\hat{X}$ to be completed is a low-rank approximation of the Hankel matrix
\begin{equation}
H=
\begin{tikzpicture}[baseline=(current bounding box.center)]
\matrix (m) [matrix of math nodes,
			 nodes in empty cells,
			 right delimiter={)},
			 left delimiter={(}]{
	1  	& 	1 	& 	  	&   	& 	1 	& 	1  \\
	1  	& 		& 		& 		&  	    & 	0	\\
		&		&		&		&		&		\\
		&		&		&		&		& 		\\
	1	&		&		&		&		& 	0  	\\
	1   &  	0   &		&		&	0	&	0	\\
} ;
%above and below horizontal
\newdimen\L
\L = .8 pt
\draw[loosely dotted, line width = \L] (m-1-2)-- (m-1-5);
\draw[loosely dotted, line width = \L] (m-6-2)-- (m-6-5);
%
%% left and right vertical
\draw[loosely dotted, line width = \L] (m-2-1)-- (m-5-1);
\draw[loosely dotted, line width = \L] (m-2-6)-- (m-5-6);
%
%% diagonals
\draw[loosely dotted, line width = \L] (m-5-1)-- (m-1-5);
\draw[loosely dotted, line width = \L] (m-6-1)-- (m-1-6);
\draw[loosely dotted, line width = \L] (m-6-2)-- (m-2-6);

%\draw[loosely dotted] (m-6-2)-- (m-2-6);

\end{tikzpicture} \in\mathbb{R}^{10\times 10}.
\label{eq:Hankel}
\end{equation}
Let the singular value decomposition of $H$ be given by $H = \sum_{i=1}^{10} \sigma_i(H) u_i u_i^{\transp}$ and
\begin{equation*}
\hat{X} := \sum_{i=1}^{5} \sigma_i(H) u_i u_i^{\transp} \quad \text{and } \quad \mathcal{I}:=\{(i,j):\hat{x}_{ij}>0\},
\end{equation*}
where $\mathcal{I}$ is the index set of known entries. The cardinality of $\mathcal{I}$ is 78, i.e. 22 out of 100 entries are unknown. The choice of $\hat{X}$ can be understood as follows. {{By the definition of the spectral norm (as the induced norm of the Euclidean norm) it holds that}
\begin{align*}
|\hat{x}_{ij} - h_{ij}| \leq \sigma_{r+1}(H),
\end{align*}
which implies that $|\hat{x}_{ij}| \leq \sigma_{r+1}(H) \text{ for all } (i,j) \in \mathcal{I}$. Thus the majority of the unknown entries can be expected to be of significantly smaller magnitude than the magnitudes of the known elements. Indeed, $64$ out of $78$ known entries have larger magnitude than any of the unknown elements. With such prior knowledge at hand, it seems natural to model \cref{prob:mat_compl_rank_constr} with $\| \cdot \| = \| \cdot\|_F$.
	}
 



\begin{figure}[t]
	\def\factor{.4}%
	\begin{tikzpicture}
	\begin{groupplot}[group style={group name=my plots, group size=2 by 1,horizontal sep=2.5 cm},width=\factor \textwidth]
	\nextgroupplot[xlabel=$r$,
	ylabel=$\dfrac{\|X-\hat{X}\|_F}{\|X\|_F}$,
	ymin=0,
	%ymax=0.08,
	grid = both,
	xmin = 1,
	xmax = 10,
	xtick = {1,...,10},
	ytick = {1e-12,1e-8,1e-4,1e0},
	scaled ticks=false, 
	ymode = log,
	tick label style={/pgf/number format/fixed}]
	\addplot+[color = FigColor1 ,mark options = {solid}] file{compl_rastbest_err_rast.txt};
	\label{line:compl_rastbest_err_rast}
	\addplot+[color = FigColor2 ,mark options = {solid}, dashed] file{compl_rastbest_err_spec.txt};
	\label{line:compl_rastbest_err_spec}
	\coordinate (nl) at (current axis.north);
	\nextgroupplot[xlabel=$r$,
	ylabel=$\rk(X)$,
	ymin=5,
	ymax=10,
	ytick = {5,6,7,8,9,10},
	grid = both,
	xmin = 1,
	xmax = 10,
	xtick = {1,...,10},
	scaled ticks=false, 
	tick label style={/pgf/number format/fixed}]
	\addplot+[color = FigColor1 ,mark options = {solid}] file{compl_rastbest_rank_rast.txt};
	\label{line:compl_rastbest_rank_rast}
	\addplot+[color = FigColor2 ,mark options = {solid},dashed] file{compl_rastbest_rank_spec.txt};
	\label{line:compl_rastbest_rank_spec}
	\coordinate (nl) at (current axis.north);
	\end{groupplot}
	
	\node[text width=5cm ,align=left,anchor=north] at ([yshift=-7mm]my plots c1r1.south) {\subcaption{Relative completion errors of: \newline
			\ref{line:compl_rastbest_err_rast} \cref{prob:mat_compl_convex} with $\normrgast{\cdot}=\| \cdot \|_{\ell_2,r\ast}$\newline
			\ref{line:compl_rastbest_err_spec} \cref{prob:mat_compl_convex} with $\normrgast{\cdot}=\normkyrast{\cdot}$
			\label{fig:err_rastbest}}};%
	\node[text width=5cm ,align=left,anchor=north] at ([yshift=-7mm]my plots c2r1.south) 
	{\subcaption{Rank of the solutions to: \newline
			\ref{line:compl_rastbest_rank_rast} \cref{prob:mat_compl_convex} with $\normrgast{\cdot}=\| \cdot \|_{\ell_2,r\ast}$\newline
			\ref{line:compl_rastbest_rank_spec} \cref{prob:mat_compl_convex} with $\normrgast{\cdot}=\normkyrast{\cdot}$
			\label{fig:rank_rastbest}}};%
	\end{tikzpicture}
	\caption{Example 1: Relative completion error and ranks of the solution to \cref{prob:mat_compl_convex} with $\normrgast{\cdot}=\| \cdot \|_{\ell_2,r\ast}$ and $\normrgast{\cdot}=\normkyrast{\cdot}$. \label{fig:rastbest}}
\end{figure}

\Cref{fig:rastbest} shows the completion errors and ranks of the completed matrices for different values of $r$. The nuclear norm ($r=1$) returns a full rank matrix and gives a worse completion error than all other low-rank inducing Frobenius norms. For $r=5$, the solution with the low-rank inducing Frobenius norm has rank 5. Given the known entries, this is the matrix of smallest Frobenius norm which has at most rank 5, by \cref{prop:opt_reg}. As indicated by the small relative error, this matrix coincides with $\hat{X}$. %In fact, this is also verified analytically in~\cite[Theorem~3]{grussler2016low}.

Notice that 
$$226 = 3 r (20 - r) + 1 \gg \card(\mathcal{I}) = 78,$$
which is why exact completion results for the nuclear norm (see~\cite[Proposition
3.11]{chandrasekaran2012convex}) do not apply. Finally, note that the low-rank inducing spectral norm shows no improvement in comparison with the nuclear norm. 


\subsection{Example 2}
In this second example, we let
\begin{equation*}
\hat{X} := \sum_{j=1}^{5} \sigma_j(H) \sum_{i=1}^{5} u_i v_i^{\transp} \quad \text{and} \quad \mathcal{I}:=\{(i,j):\hat{x}_{ij}>0\},
\end{equation*}
where $H$ is given in~\cref{eq:Hankel} with the singular value decomposition $H = \sum_{i=1}^{10} \sigma_i(H) u_i v_i^{\transp}$. The cardinality of $\mathcal{I}$ is 67, that is, 33 out of 100 entries are unknown. {{By construction of $\hat{X}$ it follows by \cref{prp:rank_r_ind_spectral,prp:rank_r_ind_str_conv} that $\hat{X}$ is an extreme point of the balls
\begin{align*}
\lbrace X: \|X\|_{\ell_\infty,5\ast} \leq \|\hat{X}\|_{\ell_\infty}  \rbrace \quad \text{and} \quad \lbrace X: \|X\|_{\ell_2,5\ast} \leq \|\hat{X}\|_{F} \rbrace.
\end{align*}
In contrast to Example 1, the unknown entries are this time of comparable magnitude as the known ones, which is why modeling \cref{prob:mat_compl_rank_constr} with $\| \cdot \|_{g} = \| \cdot \|_{F}$ does not seem to be a desired choice. Instead, we will see that the choice $\| \cdot \|_{g} = \| \cdot \|_{\ell_\infty}$ is more effective.}}
\begin{figure}[t]
	\def\factor{.4}%
	\begin{tikzpicture}
	\begin{groupplot}[group style={group name=my plots, group size=2 by 1,horizontal sep=2.5 cm},width=\factor \textwidth]
	\nextgroupplot[xlabel=$r$,
	ylabel=$\dfrac{\|X-\hat{X}\|_F}{\|X\|_F}$,
	ymin=0,
	%ymax=0.08,
	grid = both,
	xmin = 1,
	xmax = 10,
	xtick = {1,...,10},
	%ytick = {0,0.01,...,0.08},
	scaled ticks=false, 
	tick label style={/pgf/number format/fixed}]
	\addplot+[color = FigColor1 ,mark options = {solid}] file{compl_specbest_err_rast.txt};
	\label{line:compl_specbest_err_rast}
	\addplot+[color = FigColor2 ,mark options = {solid}, dashed] file{compl_specbest_err_spec.txt};
	\label{line:compl_specbest_err_spec}
	\coordinate (nl) at (current axis.north);
	\nextgroupplot[xlabel=$r$,
	ylabel=$\rk(X)$,
	ymin=5,
	ymax=10,
	ytick = {5,6,7,8,9,10},
	grid = both,
	xmin = 1,
	xmax = 10,
	xtick = {1,...,10},
	scaled ticks=false, 
	tick label style={/pgf/number format/fixed}]
	\addplot+[color = FigColor1 ,mark options = {solid}] file{compl_specbest_rank_rast.txt};
	\label{line:compl_specbest_rank_rast}
	\addplot+[color = FigColor2 ,mark options = {solid},dashed] file{compl_specbest_rank_spec.txt};
	\label{line:compl_specbest_rank_spec}
	\coordinate (nl) at (current axis.north);
	\end{groupplot}
	\node[text width=5cm ,align=left,anchor=north] at ([yshift=-7mm]my plots c1r1.south) {\subcaption{Relative completion errors of: \newline
			\ref{line:compl_specbest_err_rast} \cref{prob:mat_compl_convex} with $\|\cdot\|_{g,r*}=\|\cdot\|_{\ell_2,r\ast}$\newline
			\ref{line:compl_specbest_err_spec} \cref{prob:mat_compl_convex} with $\|\cdot\|_{g,r*}=\normkyrast{\cdot}$
			\label{fig:err_specbest}}};%
	\node[text width=5cm ,align=left,anchor=north] at ([yshift=-7mm]my plots c2r1.south) 
	{\subcaption{Rank of the solutions to: \newline
			\ref{line:compl_specbest_rank_rast} \cref{prob:mat_compl_convex} with $\|\cdot\|_{g,r*}=\|\cdot\|_{\ell_2,r\ast}$\newline
			\ref{line:compl_specbest_rank_spec} \cref{prob:mat_compl_convex} with $\|\cdot\|_{g,r*}=\normkyrast{\cdot}$
			\label{fig:rank_specbest}}};%
	\end{tikzpicture}
	\caption{Example 2: Relative completion error and ranks of the solution to \cref{prob:mat_compl_convex} with \newline $\|\cdot\|_{g,r*}=\|\cdot\|_{\ell_2,r\ast}$ and $\|\cdot\|_{g,r*}=\normkyrast{\cdot}$. \label{fig:specbest}}
\end{figure}
\Cref{fig:specbest} shows the completion errors and ranks of the completed matrices with different value of $r$. The nuclear norm ($r=1$) returns a close to full rank matrix with a relative completion error that is among the largest for all $r$. In this example, the low-rank inducing spectral norms perform significantly better than the low-rank inducing Frobenius norms. In particular, for $r=5$, the low-rank inducing spectral norm returns a rank 5 solution. As in the previous examples, this solution is the matrix of smallest spectral norm of rank at most 5, given the known entries (see~\cref{prop:opt_reg}). The zero completion error shows that this matrix coincides with $\hat{X}$. %Just as in the exact recovery result for the low-rank inducing Frobenius norm in \cite[Theorem~3]{grussler2016low}, it can be analytically guaranteed that the low-rank inducing spectral norm with $r=5$ recovers the true matrix.
 Analogous to the previous example, $$226 = 3 r (20 - r) + 1  \gg \card(\mathcal{I}) = 67,$$
which is why exact completion with the nuclear norm cannot be expected. 

In both examples, the nuclear norm neither produces the lowest rank solution, nor recovers the true matrix. In contrast, other low-rank inducing norms succeed in both aspects. This indicates that the richness in the family of low-rank inducing norms should be exploited to achieve satisfactory performance in rank constrained problems. In practical applications, the 'true' matrix is not known, and this comparison cannot be made. However, cross validation techniques may be used to assess the performance. Finally note that both examples can be scaled to higher dimensions while leaving our conclusions invariant. 


\subsection{Covariance Completion}
\label{sec:ex}

In this section, the performance of the low-rank inducing Frobenius- and spectral norms is evaluated by means of a covariance completion problem, which is taken from \cite{zare2014low}. This is a variation of the matrix completion problems above and {{shall illustrate two important features of our low-rank inducing norms for non-ideal situations. Firstly, these norms still give reasonable results; secondly, the choice of norm is crucial, even if other norms return zero duality gaps.}}

Consider the linear state-space system
\begin{align*}
\dot{x}(t) = Ax(t) + Bu(t),
\end{align*}
with $A \in \Rnn$, $B \in \Rmn$, $m\leq n$ and $u(t)$ is a zero-mean stationary stochastic process. For Hurwitz $A$ and reachable $(A,B)$, it has been shown (see \cite{georgiou2002spectral,georgiou2002structure}) that the following are equivalent:
\begin{enumerate}[i.]
	\item $X  := \lim_{t\,\rightarrow \,\infty} \mathbf{E} \left( x(t)\, x^{\transp}(t) \right) \succeq 0$ is the steady-state covariance matrix of $x(t)$, where $\mathbf{E} (\cdot)$ denotes the expected value.
	\item $\exists H \in \mathbb{R}^{m \times n}: AX + XA^{\transp} = -(BH + H^{\transp}B^{\transp})$.
	\item $\rk\begin{pmatrix}
	AX + XA^{\transp} & B\\
	B^{\transp} & 0
	\end{pmatrix} = \rk \begin{pmatrix}
	0 & B\\
	B^{\transp} & 0
	\end{pmatrix}$. 
\end{enumerate}
In particular, $H = \frac{1}{2} \mathbf{E} \left( u(t)\, u^{\transp}(t) \right)  B^{\transp}$ if $u$ is white noise. The problem considered in~\cite{chen2013state,lin2013admm,zare2014low,zare2015alternating,zare2016color} is to reconstruct the partially known covariance matrix $X$ and the input matrix $B$, via $M=-(BH+H^{\transp}B^{\transp})$, where the rank of $M$ sets an upper bound on the rank of $B$, i.e. the number of inputs. The objective is to keep the rank of $M$ low, while achieving satisfactory completion of $X$. In \cite{chen2013state,lin2013admm,zare2014low,zare2015alternating,zare2016color} the problem is addressed by searching for the lowest rank solution:
	\begin{equation}
	\begin{aligned}
	& {\textnormal{minimize}}
	& & \rk(M)\\
	& \textnormal{subject to}
	& & \hat{x}_{ij} = x_{ij}, \ (i,j) \in \mathcal{I}, \label{prob:compl_cov}\\
	& & & A\hat{X} + \hat{X}A^{\transp} = -M,\\
	& & & \hat{X} \succeq 0,
	\end{aligned}
	\end{equation}
where $\mathcal{I}$ denotes set of pairs of indices of known entries. Another option is to search for a low-rank solution, while minimizing the norm of $M$ measured by some unitarily invariant norm. This helps to avoid overfitting, and gives
	\begin{equation}
	\begin{aligned}
	& {\textnormal{minimize}}
	& & \|M\|_g\\
	& \textnormal{subject to} 
        & & \rk(M)\leq r,\\
	& & & \hat{x}_{ij} = x_{ij}, \ (i,j) \in \mathcal{I}, \label{prob:compl_cov_g}\\
	& & & A\hat{X} + \hat{X}A^{\transp} = -M,\\
	& & & \hat{X} \succeq 0.
	\end{aligned}
	\end{equation}
The authors in~\cite{chen2013state,lin2013admm,zare2014low,zare2015alternating,zare2016color} convexify the problem by using the nuclear norm. 
%For examples where only a few entries are known, e.g., the diagonal entries of $X$ (see \cite{zare2014low,zare2015alternating,zare2016color}), this approach often leads to unsatisfactory completion. 
%In particular, \cref{cor:opt_nuc_reg,cor:opt_rank1_reg} show that using $\|\cdot\|_{1\ast}$ tries to minimize $\|\cdot\|_{1\ast}$ over any desired rank or aims for an optimal rank-1 solution. There is no easy relationship that links the dependency of $\|M\|_{1\ast}$ on the entries of $M$, however. 
In~\cite{grussler2016covariance}, a similar problem is instead convexified with the low-rank inducing Frobenius norm. We will make a comparison with convex relaxations based on low-rank inducing spectral norms. All these convex relaxations are of the form
\begin{equation}
\begin{aligned}
& {\textnormal{minimize}}
& & \|M\|_{g,r*}\\
& \textnormal{subject to}
& & \hat{x}_{ij} = x_{ij}, \ (i,j) \in \mathcal{I}, \label{opt:compl_cov_r}\\
& & & A\hat{X} + \hat{X}A^{\transp} = -M,\\
& & & \hat{X} \succeq 0,
\end{aligned}
\end{equation}
with the appropriate low-rank inducing norm in the cost.
%where a sweep over $r$ can be performed to get satisfactory performance. According to \cref{prop:opt_reg}, this approach attempts to minimize $\|\cdot\|_F$ for the chosen rank $r$. If the unknown entries are assumed to be of relatively small magnitude, this leads to better completion than with the nuclear norm, while maintaining a comparably large or even smaller rank (see~\cite{grussler2016low,grussler2016covariance}).

\subsubsection{Mass-spring-damper system}
The system considered in our example is the so-called \emph{mass-spring-damper system (MSD)} (see~\cite{zare2015alternating,grussler2016covariance}) with $n$ masses (see~\Cref{fig:MSD}). 

%The following example demonstrates that the quality of completion as well as the size of the rank can be improved significantly by choosing a suitable norm. We consider the so-called \emph{mass-spring-damper system (MSD)} (see~\cite{grussler2016covariance,zare2015alternating}) with $n$ masses (see~\Cref{fig:MSD}). 

\begin{figure}
	\centering
\begin{tikzpicture}[every node/.style={draw,outer sep=0pt,thick},force/.style={>=latex,draw=black,fill=black,thick}]
\tikzstyle{spring}=[thick,decorate,decoration={zigzag,pre length=0.3cm,post length=0.3cm,segment length=4}]
\tikzstyle{damper}=[thick,decoration={markings,  
	mark connection node=dmp,
	mark=at position 0.5 with 
	{
		\node (dmp) [thick,inner sep=0pt,transform shape,rotate=-90,minimum width=8pt,minimum height=3pt,draw=none] {};
		% Open part
		\draw [thick] ($(dmp.north east)+(3pt,0)$) -- (dmp.south east) -- (dmp.south west) -- ($(dmp.north west)+(3pt,0)$);
		%T part of Damper
		\draw [thick] ($(dmp.north)+(0,-2.5pt)$) -- ($(dmp.north)+(0,2.5pt)$);
	}
}, decorate]
\tikzstyle{ground}=[fill,pattern=north east lines,draw=none,minimum width=0.75cm,minimum height=0.3cm]

% Wall
\node (wall) [ground, rotate=-90, minimum width=2.1cm,yshift=-2cm] {};
\draw (wall.north east) -- (wall.north west);

% Rectengular
\node (M) [minimum width=1cm, minimum height=1cm] {$m$};

% Ground
\node (ground) [ground,anchor=north,yshift=-0.25cm,minimum width=2cm] at (M.south) {};
\draw (ground.north east) -- (ground.north west);

% Roles
\draw [thick] (M.south west) ++ (0.2cm,-0.125cm) circle (0.125cm)  (M.south east) ++ (-0.2cm,-0.125cm) circle (0.125cm);


\draw [spring] (wall.150) -- ($(M.north west)!(wall.150)!(M.south west)$);
\draw [damper] (wall.25) -- ($(M.north west)!(wall.25)!(M.south west)$);

\draw[force,->] (M.north west) ++ (0,7pt) -- ++(1,0);
\node[above,draw = none, yshift = 21 pt] {$u_1$};


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Second kart
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%555
\node (M2) [minimum width=1cm, minimum height=1cm, xshift = 2.35 cm] {$m$};


% Ground
\node (ground) [ground,anchor=north,yshift=-0.25cm,minimum width=2.75cm] at (M2.south) {};
\draw (ground.north east) -- (ground.north west);

% Roles
\draw [thick] (M2.south west) ++ (0.2cm,-0.125cm) circle (0.125cm)  (M2.south east) ++ (-0.2cm,-0.125cm) circle (0.125cm);


\draw [spring] ($(M.north east)!(wall.150)!(M.south east)$)--($(M2.north west)!(wall.150)!(M2.south west)$);
\draw [damper] ($(M.north east)!(wall.25)!(M.south east)$)--($(M2.north west)!(wall.25)!(M2.south west)$);

\draw[force,->] (M2.north west) ++ (0,7pt) -- ++(1,0); 
\node[above,draw = none, yshift = 21 pt, xshift = 2.35cm]{$u_2$};
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\node (M3) [draw = none,minimum width=1cm, minimum height=1cm, xshift = 4.7 cm] {$\dots$};
\node (ground) [ground,anchor=north,yshift=-0.25cm,minimum width=2.75cm] at (M3.south) {};
\draw (ground.north east) -- (ground.north west);

\draw [spring] ($(M2.north east)!(wall.150)!(M2.south east)$)--($(M3.north west)!(wall.150)!(M3.south west)$);
\draw [damper] ($(M2.north east)!(wall.25)!(M2.south east)$)--($(M3.north west)!(wall.25)!(M3.south west)$);


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\node (M4) [minimum width=1cm, minimum height=1cm, xshift = 7.05 cm] {$m$};
\node (ground) [ground,anchor=north,yshift=-0.25cm,minimum width=2cm] at (M4.south) {};
\draw (ground.north east) -- (ground.north west);

\draw [spring] ($(M3.north east)!(wall.150)!(M3.south east)$)--($(M4.north west)!(wall.150)!(M4.south west)$);
\draw [damper] ($(M3.north east)!(wall.25)!(M3.south east)$)--($(M4.north west)!(wall.25)!(M4.south west)$);

\draw [thick] (M4.south west) ++ (0.2cm,-0.125cm) circle (0.125cm)  (M4.south east) ++ (-0.2cm,-0.125cm) circle (0.125cm);

\draw[force,->] (M4.north west) ++ (0,7pt) -- ++(1,0); 
\node[above,draw = none, yshift = 21 pt, xshift = 7cm]{$u_n$};
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%\node (M5) [minimum width=1cm, minimum height=1cm, xshift = 9 cm] {$m$};
%\node (ground) [ground,anchor=north,yshift=-0.25cm,minimum width=2cm] at (M5.south) {};
%\draw (ground.north east) -- (ground.north west);
%
%\draw [spring] ($(M4.north east)!(wall.150)!(M4.south east)$)--($(M5.north west)!(wall.150)!(M5.south west)$);
%\draw [damper] ($(M4.north east)!(wall.25)!(M4.south east)$)--($(M5.north west)!(wall.25)!(M5.south west)$);
%
%\draw [thick] (M5.south west) ++ (0.2cm,-0.125cm) circle (0.125cm)  (M5.south east) ++ (-0.2cm,-0.125cm) circle (0.125cm);
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


% Wall
\node (wall2) [ground, rotate=-270, minimum width=2.1cm,yshift=-9.05 cm] {};
\draw (wall2.north east) -- (wall2.north west);
\draw [spring] ($(M4.north east)!(wall.150)!(M4.south east)$)--(wall2.30);
\draw [damper] ($(M4.north east)!(wall.25)!(M4.south east)$)--(wall2.155);



%\draw [-latex,ultra thick] ($(M.north) + (-20pt,10pt)$) ++ (0.2cm,0) -- %+(1cm,0);
\end{tikzpicture}
\caption{Mass-spring-damper system with $n$ masses and input forces $u_1,\dots,u_n$.}
\label{fig:MSD}
\end{figure}


Assuming that the stochastic forcing affects all masses, this yields the following state-space representation
\begin{align*}
\dot{x}(t) &= Ax(t) + B \xi(t)
\end{align*}
with
\begin{align*}
A = \begin{pmatrix}
0 & I\\
-S & -I
\end{pmatrix} \in \mathbb{R}^{2n \times 2n}, \quad B = \begin{pmatrix}
0\\
I
\end{pmatrix} \in \mathbb{R}^{2n \times n}.
\end{align*}
Here, $S$ is a symmetric tridiagonal Toeplitz matrix with $2$ on the main diagonal, $-1$ on the first upper and lower sub-diagonals, and $I$ and $0$ stand for the identity and zero matrices of appropriate size. The state vector $x$ consists of the positions and velocities of the masses, $x = (p,v)$. %\begin{pmatrix} p^{\transp} & v^{\transp} \end{pmatrix}^{\transp}$. 
Furthermore, $\xi(t)$ is generated via a low-pass filtered white noise signal $w(t)$ with unit covariance $\mathbf{E} \left( w(t) w(t)^{\transp} \right) = I$ as
\begin{align*}
\dot{\xi}(t) = -\xi(t) + w(t).
\end{align*}
The extended covariance matrix
\begin{align*}
X_e := \mathbf{E} \left( x_e x_e^{\transp} \right) = \begin{pmatrix}
X & X_{x \xi} \\
X_{\xi x} & X_{\xi}
\end{pmatrix} \ \textnormal{ with } \ x_e := \begin{pmatrix}
x(t)\\
\xi(t)
\end{pmatrix}
\end{align*}
is then determined by 
\begin{align*}
A_eX_e + X_eA_e^{\transp} = -B_e B_e^{\transp},
\end{align*} 
where $X$ is the steady-state covariance matrix of $x(t)$ and
\begin{align*}
A_e := \begin{pmatrix}
A & B \\
0 & -I
\end{pmatrix}, \quad B_e := \begin{pmatrix}
0\\
I
\end{pmatrix}.
\end{align*}


%Besides using the nuclear norm approach and the low-rank inducing Frobenius norm in \cref{opt:compl_cov_r}, we also consider the following approach with the low-rank inducing spectral norm:
%\begin{equation}
%\begin{aligned}
%& {\textnormal{minimize}}
%& & \normkyrast{M}\\
%& \textnormal{subject to}
%& & \hat{x}_{ij} = x_{ij}, \ (i,j) \in \mathcal{I} \label{opt:compl_cov_r_spec}%\\
%& & & A\hat{X} + \hat{X}A^{\transp} = -M\\
%& & & \hat{X} \succeq 0,
%\end{aligned}
%\end{equation}
%for different values of $r \geq 1$.

In our numerical experiments, we choose $n=20$ masses and assume that only one-point correlations are available, i.e. the known entries are given by the diagonal of $X$. The steady-state covariance matrix can be partitioned as
\begin{align*}
X = \begin{pmatrix}
X_{pp} & X_{pv}\\
X_{vp} & X_{vv}
\end{pmatrix},
\end{align*}
where $X_{pp}$ and $X_{vv}$ are the covariance matrices of the positions and the velocities, respectively. To visualize the effects of using different low-rank inducing norms in~\cref{opt:compl_cov_r}, an interpolated colormap of the reconstructed $\hat{X}_{pp}$ and $\hat{X}_{vv}$ is used (see~\Cref{fig.MSDcompletion}). \begin{figure}[t]
	\pgfplotsset{
		colorbar shift/.style={xshift=0cm}
	}
	\begin{center}
		\def\factor{.25}%
		\begin{tikzpicture}
		\begin{groupplot}[xmin = 1,xmax =20,
		ymin = 1,ymax =20,
		%xtick = {4,8,12,16},
		ytick = {16,11,6,1},
		yticklabels = {5,10,15,20},
		colormap/jet,
		every colorbar/.append style={
			yticklabel style={
				text width=1.75 em,
				align=left,
				/pgf/number format/.cd,
				fixed,
				fixed zerofill,
				precision=2}},
		group style={
			group name=left plots,
			group size=2 by 1,
			horizontal sep= 2.5cm,
			group name=my plots},
		width=\factor \textwidth,
		height=\factor \textwidth,
		scale only axis,
		subtitle/.style={title=\gpsubtitle{#1}},
		title style={at={([yshift=-5ex]0.5,0)},anchor=north}
		]
		\nextgroupplot[axis equal image,colorbar,colorbar style ={ytick ={.5,1,1.5,2},yticklabel style={
				/pgf/number format/.cd,
				fixed,
				fixed zerofill,
				precision=1}},point meta min=0.0238,
		point meta max=2.4747]
		\addplot[thick,blue] graphics[xmin=1,ymin=1,xmax=20,ymax=20] {MSD_cov_pp.png};
		\addplot[line width = 1.5pt, black, domain = 0:21] (x,21-x); \label{cov_compl_MSD_black}
		\coordinate (nl) at (current axis.north);
		\nextgroupplot[axis equal image,colorbar,colorbar style ={ytick ={-.1,-.05,0,.05,.1}},point meta min=-0.1260,
		point meta max= 0.1443]
		\addplot[thick,blue] graphics[xmin=1,ymin=1,xmax=20,ymax=20] {MSD_cov_vv.png};
		\addplot[line width = 1.5pt, black, domain = 0:21] (x,21-x); \coordinate (nl) at (current axis.north);
		\end{groupplot}
		\node[text width=5cm ,align=center,anchor=north] at ([yshift=-2mm]my plots c1r1.south) {\subcaption{$X_{pp}$ \label{fig.Sigmapp}}};%
		\node[text width=5cm,align=center,anchor=north] at ([yshift=-2mm]my plots c2r1.south) {\subcaption{$X_{vv}$ \label{fig.Sigmavv}}};%
		\end{tikzpicture}%	
	\end{center}
	\caption{Interpolated colormap of the steady-state covariance matrices $X_{pp}$ and $X_{vv}$ of the positions and the velocities in the MSD system with $n=20$. \ref{cov_compl_MSD_black} indicates the available one-point correlations.}\label{fig.Sigma_pp_vv}
\end{figure}
The interpolated colormap of the true covariance matrices is shown in~\Cref{fig.Sigma_pp_vv}, where the black lines indicate the known measured entries. 
%\makeatletter 
%\newcommand\gpsubtitle[1]{(\@alph{\pgfplots@group@current@plot}) #1} 
%\makeatother 
\begin{figure}[tbhp]
	
	\def\factor{.39}%
	\begin{tikzpicture}
	\begin{groupplot}[group style={group name=my plots, group size=2 by 1,horizontal sep=2.5 cm},ymin=0.0,no markers, ymax = 0.6,width=\factor \textwidth]
	\nextgroupplot[xlabel=$r$,
	ylabel=$\dfrac{\|X-\hat{X}\|_F}{\|X\|_F}$,
	xmin = 1,
	grid = both,
	xmax = 40,
	xtick = {1,10,20,...,40},
	ytick = {0,0.1,0.2,0.3,0.4,0.5,0.6},
	scaled ticks=false, 
	tick label style={/pgf/number format/fixed}]
	\addplot[color = FigColor1,mark = none] file{compl_MSD_cov_error_rast.txt}; 
	\label{line:error_MSD_r*};
	\addplot[color = FigColor2,mark = none, dashed] file{compl_MSD_cov_error_max_rast.txt}; 
	\label{line:error_MSD_max_r*};
	\nextgroupplot[xlabel=$r$,
	ylabel=$\rk$,
	xmin = 1,
	grid = both,
	xmax = 40,
	ymax = 40,
	ymin = 1,
	xtick = {1,10,20,...,40},
	ytick = {1,10,20,30,40},
	scaled ticks=false, 
	tick label style={/pgf/number format/fixed}]
	\addplot[color = FigColor1,mark = none] file{rank_MSD_fro.txt}; 
	\label{line:rank_MSD_r*};
	\addplot[color = FigColor2,mark = none, dashed] file{rank_MSD_spec.txt}; 
	\label{line:rank_MSD_max_r*};
	\end{groupplot}
	\node[text width=5cm ,align=left,anchor=north] at ([yshift=-7mm]my plots c1r1.south) {\subcaption{Relative completion errors of: \newline
			\ref{line:error_MSD_r*} \cref{opt:compl_cov_r} with $\|\cdot\|_{g,r*}=\|\cdot\|_{\ell_2,r\ast}$\newline
			\ref{line:error_MSD_max_r*} \cref{opt:compl_cov_r} with $\|\cdot\|_{g,r*}=\normkyrast{\cdot}$
			\label{fig.err_rpath_MSD}}};%
	\node[text width=5cm ,align=left,anchor=north] at ([yshift=-7mm]my plots c2r1.south) 
	{\subcaption{Rank of the solutions to: \newline 
			\ref{line:rank_MSD_r*} \cref{opt:compl_cov_r} with $\|\cdot\|_{g,r*}=\|\cdot\|_{\ell_2,r\ast}$\newline
			\ref{line:rank_MSD_max_r*} \cref{opt:compl_cov_r} with $\|\cdot\|_{g,r*}=\normkyrast{\cdot}$
			\label{fig.err_gpath_MSD}}};%
	\end{tikzpicture}
	\caption{Relative errors and ranks of solutions to \cref{opt:compl_cov_r} with $\|\cdot\|_{g,r\ast}=\|\cdot\|_{\ell_2,r\ast}$ and $\|\cdot\|_{g,r*}=\normkyrast{\cdot}$.}
	\label{fig.err_rpath_gpath_MSD}
\end{figure}



\Cref{fig.err_rpath_gpath_MSD} displays the relative errors and the ranks of the estimates obtained by \cref{opt:compl_cov_r} for different low-rank inducing norms as functions of $r$.
The nuclear norm minimization ($r=1$), as visualized in~Figures~\ref{fig.Xpp_nuc}~and~\ref{fig.Xvv_nuc}, gives the same rank as both the low-rank inducing Frobenius- and spectral norms for $r=2$. However, the latter approaches give better completions. The low-rank inducing spectral norm outperforms the low-rank inducing Frobenius norm for all $r \geq 2$. In particular, $r = 9$ gives the best completion, with a solution of rank 10 (see~Figures~\ref{fig.Xpp_max_r9}~and~\ref{fig.Xvv_max_r9}). It is interesting that the solutions to \cref{opt:compl_cov_r} with $r = 10$ for both the low-rank inducing Frobenius- and spectral norms are of rank 10. By \cref{prop:opt_reg}, there are no better feasible rank-10 solutions that minimize the Frobenius- and spectral norms, respectively. The solution to \cref{opt:compl_cov_r} with the low-rank inducing Frobenius norm and $r=10$, is shown in~Figure~\ref{fig.Xpp_ropt} and \ref{fig.Xvv_ropt}. The solution to the low-rank inducing spectral norm with  $r=10$ looks identical to Figures~\ref{fig.Xpp_max_r9}~and~\ref{fig.Xvv_max_r9}. 
\begin{figure}[pbht]
	\begin{center}
		\def\factor{.22}%
		\begin{tikzpicture}
		\begin{groupplot}[xmin = 1,xmax =20,
		ymin = 1,ymax =20,
		%xtick = {4,8,12,16},
		ytick = {16,11,6,1},
		yticklabels = {5,10,15,20},
		scaled ticks=false, 
		colormap/jet,
		every colorbar/.append style={
			yticklabel style={
				text width=1.75 em,
				align=left,
				/pgf/number format/.cd,
				fixed,
				fixed zerofill,
				precision=2}},
		group style={
			group name=left plots,
			group size=2 by 4,
			horizontal sep= 2.7cm,
			vertical sep= 1.26cm,
			group name=my plots},
		width=\factor \textwidth,
		height=\factor \textwidth,
		scale only axis
		]
		\nextgroupplot[axis equal image,colorbar,colorbar style ={ytick ={.5,1,1.5,2},yticklabel style={
				/pgf/number format/.cd,
				fixed,
				fixed zerofill,
				precision=1}},point meta min=0.0238,
		point meta max=2.4747]
		\addplot[thick,blue] graphics[xmin=1,ymin=1,xmax=20,ymax=20] {MSD_cov_pp_r1.png};
		\coordinate (nl) at (current axis.north);
		\nextgroupplot[axis equal image,colorbar,colorbar style ={ytick ={-.1,-.05,0,.05,.1}},point meta min=-0.1260,
		point meta max= 0.1443]
		\addplot[thick,blue] graphics[xmin=1,ymin=1,xmax=20,ymax=20] {MSD_cov_vv_r1.png};
		
		\nextgroupplot[axis equal image,colorbar,colorbar style ={ytick ={.5,1,1.5,2},yticklabel style={
				/pgf/number format/.cd,
				fixed,
				fixed zerofill,
				precision=1}},point meta min=0.0238,
		point meta max=2.4747]
		\addplot[thick,blue] graphics[xmin=1,ymin=1,xmax=20,ymax=20] {MSD_cov_pp_r10.png};
		\coordinate (nl) at (current axis.north);
		\nextgroupplot[axis equal image,colorbar,colorbar style ={ytick ={-.1,-.05,0,.05,.1}},point meta min=-0.1260,
		point meta max= 0.1443]
		\addplot[thick,blue] graphics[xmin=1,ymin=1,xmax=20,ymax=20] {MSD_cov_vv_r10.png};
		
		\nextgroupplot[axis equal image,colorbar,colorbar style ={ytick ={.5,1,1.5,2},yticklabel style={
				/pgf/number format/.cd,
				fixed,
				fixed zerofill,
				precision=1}},point meta min=0.0238,
		point meta max=2.4747]
		\addplot[thick,blue] graphics[xmin=1,ymin=1,xmax=20,ymax=20] {MSD_cov_pp_max_r9.png};
		\coordinate (nl) at (current axis.north);
		\nextgroupplot[axis equal image,colorbar,colorbar style ={ytick ={-.1,-.05,0,.05,.1}},point meta min=-0.1260,
		point meta max= 0.1443]
		\addplot[thick,blue] graphics[xmin=1,ymin=1,xmax=20,ymax=20] {MSD_cov_vv_max_r9.png};
		
		%		\nextgroupplot[colorbar,colorbar style ={ytick ={.5,1,1.5,2},yticklabel style={
		%				/pgf/number format/.cd,
		%				fixed,
		%				fixed zerofill,
		%				precision=1}},point meta min=0.0238,
		%		point meta max=2.4747]
		%		\addplot[thick,blue] graphics[xmin=1,ymin=1,xmax=20,ymax=20] {MSD_cov_pp_maxnuc_theta00204.png};
		%		\coordinate (nl) at (current axis.north);
		%		\nextgroupplot[colorbar,colorbar style ={ytick ={-.1,-.05,0,.05,.1}},point meta min=-0.1260,
		%		point meta max= 0.1443]
		%		\addplot[thick,blue] graphics[xmin=1,ymin=1,xmax=20,ymax=20] {MSD_cov_vv_maxnuc_theta00204.png};
		
		\end{groupplot}
		
		\node[text width=5cm ,align=center,anchor=north] at ([yshift=-2mm]my plots c1r1.south) {\subcaption{$\|\cdot\|_{g,r*}=\|\cdot\|_{\ell_1}$ in \cref{opt:compl_cov_r} \label{fig.Xpp_nuc}}};%
		\node[text width=5cm,align=center,anchor=north] at ([yshift=-2mm]my plots c2r1.south) {\subcaption{$\|\cdot\|_{g,r*}=\|\cdot\|_{\ell_1}$ in \cref{opt:compl_cov_r}\label{fig.Xvv_nuc}}};%
		
		\node[text width=5cm,align=center,anchor=north] at ([yshift=-2mm]my plots c1r2.south) {\subcaption{$\|\cdot\|_{g,r*}=\|\cdot\|_{10*}$ in \cref{opt:compl_cov_r}\label{fig.Xpp_ropt}}};%
		\node[text width=5cm,align=center,anchor=north] at ([yshift=-2mm]my plots c2r2.south) {\subcaption{$\|\cdot\|_{g,r*}=\|\cdot\|_{10*}$ in \cref{opt:compl_cov_r} \label{fig.Xvv_ropt}}};%
		%		
		\node[text width=5cm ,align=center,anchor=north] at ([yshift=-2mm]my plots c1r3.south) {\subcaption{$\|\cdot\|_{g,r*}=\|\cdot\|_{\ell_{\infty},9*}$ in \cref{opt:compl_cov_r}\label{fig.Xpp_max_r9}}};%
		\node[text width=5cm,align=center,anchor=north] at ([yshift=-2mm]my plots c2r3.south) {\subcaption{$\|\cdot\|_{g,r*}=\|\cdot\|_{\ell_{\infty},9*}$ in \cref{opt:compl_cov_r} \label{fig.Xvv_max_r9}}};%
		
		%		\node[text width=4cm,align=center,anchor=north] at ([yshift=-1mm]my plots c1r4.south) {\subcaption{$\hat{X}_{pp}, \; \theta = 0.0204$ to~\cref{opt:compl_cov_spec_nuc} \label{fig.Xpp_thetaopt}}};%
		%		\node[text width=4cm,align=center,anchor=north] at ([yshift=-1mm]my plots c2r4.south) {\subcaption{$\hat{X}_{vv}, \; \theta = 0.0204$ to~\cref{opt:compl_cov_spec_nuc} \label{fig.Xvv_thetaopt}}};%
		\node[text width=2cm,align=center,anchor=south, draw = none] at ([yshift= 0mm] my plots c1r1.north){};%
		
		
		\node[text width=5cm,align=center,anchor=north,above] at ([yshift=0mm]my plots c1r1.north) {$\hat{X}_{pp}$};
		\node[text width=5cm,align=center,anchor=north,above] at ([yshift=0mm]my plots c2r1.north) {$\hat{X}_{vv}$};
		\end{tikzpicture}%
		
	\end{center}
	\caption{Recovered covariance matrices of positions ($\hat{X}_{pp}$ to the left), and velocities ($\hat{X}_{vv}$ to the right), in the MSD system with $n=20$ masses resulting from problem~\cref{opt:compl_cov_r}, with different low-rank inducing norms.}\label{fig.MSDcompletion}
\end{figure} 

{{Similar to \Cref{fig:err_rastbest,fig:err_specbest}, it can been seen in \Cref{fig.err_rpath_MSD} that the preferred norm (here the spectral norm) significantly outperforms the other norm, even after dropping the rank constraint in \cref{prob:compl_cov_g}. This reveals the importance of having a variety of norm to choose from as well as having their low-rank inducing counterparts to obtain low rank. It lies outside of the scope of this paper to explain the physical relationship that motivates the choice of the spectral norm.}}


==> Rank-reg2016_arxiv 2/sec_intro_v2.txt <==
\section{Introduction}
Many problems in machine learning, image analysis, model order reduction, multivariate linear regression, etc.
(see~\cite{izenman1975reduced,antoulas2005approximation,candes2009exact,candes2010matrix,recht2010guaranteed,chandrasekaran2011rank,velu2013multivariate,hastie2015statistical,larsson2016convex,vidal2016generalized}), can be posed as a low-rank estimation problems based on measurements and prior information about a data matrix. These estimation problems often take the form
\begin{equation}
\begin{aligned}
& \underset{M}{\textnormal{minimize}}
& & f_0(M)\\
& \textnormal{subject to}
& & \rk(M) \leq r,
\end{aligned}
\label{eq:rank_prob_intro}
\end{equation}
where $f_0$ is a proper closed convex function and $r$ is a positive integer that specifies the desired or expected rank. Due to non-convexity of the rank constraint a solution to \cref{eq:rank_prob_intro} is known only in a few special cases (see~e.g.~\cite{antoulas1997approximation,antoulas2005approximation,velu2013multivariate}).

A common approach to deal with the rank constraint is to use the nuclear norm heuristic (see~\cite{fazel2001rank,recht2010guaranteed}). The idea is to convexify the problem by replacing the non-convex rank constraint with a nuclear norm regularization term. For matrix completion problems, this approach is shown to recover the true low-rank matrix with high probability, provided that enough random measurements are available (see~\cite{candes2009exact,recht2010guaranteed,chandrasekaran2012convex}). If these assumption are not met, however, the nuclear norm heuristic may fail in producing satisfactory estimates (see~\cite{grussler2016low,grussler2016covariance}).

%, this approach has been shown to recover the only feasible solution of smallest rank under the restricted isometry property. This property, however, may be NP-hard to verify (see~\cite{bandeira2012certifying}), and sometimes the nuclear norm heuristic fails in producing satisfactory estimates (see~\cite{grussler2015optimal,grussler2016low,grussler2016covariance}).

This paper introduces a family of low-rank inducing norms as alternatives to the nuclear norm. These norms can be interpreted as the largest convex minorizers of non-convex functions $f$ of the form
\begin{align}
f:=\|\cdot\|+\chi_{\rk(\cdot)\leq r},
\label{eq:f_reg_intro}
\end{align}
where $\|\cdot\|$ is an arbitrary unitarily invariant norm, and $\chi_{\rk(\cdot)\leq r}$ is the indicator function for matrices with rank less than or equal to $r$. This interpretation motivates the use of low-rank inducing norms in convex relaxations to \cref{eq:rank_prob_intro}. In particular, assume that $f_0$ in \cref{eq:rank_prob_intro} can be split into the sum of a convex function and unitarily invariant norm, and the solution to the corresponding convex relaxation has rank $r$. Then this solution also solves the non-convex problem, and thus provides an \emph{a posteriori} optimality guarantee. Furthermore, the choice of norms and target ranks $r$ can be considered as regularization parameters when used in convex relaxations of \cref{eq:rank_prob_intro}. Compared to the nuclear norm approach, it is shown that this gives additional flexibility which can be exploited to improve the quality of the estimate. 
Specifically, the nuclear norm is the largest convex minorizer of $f$ in \cref{eq:f_reg_intro} with $r=1$, making it a less natural choice than other low-rank inducing norms, because it convexifies constraints that allow for matrices of rank $1$, only. 

This work particularly focuses on low-rank inducing norms, where the norm in \cref{eq:f_reg_intro} is the Frobenius norm or the spectral norm. We refer to these norms as \emph{low-rank inducing Frobenius norms} and \emph{low-rank inducing spectral norms}, respectively. The low-rank inducing Frobenius norms, also called $r\ast$ norms, have been previously discussed in the literature (see \cite{bach2012optimization,eriksson2015k,McDonaldPS15,grussler2015optimal,doan2016finding,grussler2016low,grussler2016covariance}). In~\cite{bach2012optimization,eriksson2015k,McDonaldPS15,doan2016finding}, no optimality interpretations are considered, but in previous work we have presented such interpretations for the squared $r\ast$ norms (see~\cite{grussler2015optimal,grussler2016low,grussler2016covariance}). In this paper these findings are shown to extend to any function of low-rank inducing norms that is increasing on the nonnegative real numbers. Most importantly, our results hold for linear increasing functions, i.e. the low-rank inducing norm itself. To the best of our knowledge, no other low-rank inducing norms from the proposed family, including low-rank inducing spectral norms, have been proposed in the literature. 

%For example, the $r\ast$~norm can be used to find an optimal low-rank approximations with convex constraints that minimizes the error that is measured by Frobenius norm (see~\Cref{sec:main}). Nevertheless, for other cost functions, regularization may still be a valid choice due to missing alternatives and its simplicity. 

For the family of low-rank inducing norms to be useful in practice, they must be suitable for numerical optimization. We show that low-rank inducing Frobenius norms and spectral norms are representable as semi-definite programs (SDP). This allows us to readily formulate and solve small to medium scale problems using standard SDP-solvers (see~\cite{peaucelle2002user,toh2004implementation}). Moreover, it is demonstrated that these norms have cheaply computable proximal mappings, comparable with the computational cost for the proximal mapping of the nuclear norm. This allows us to solve large-scale problems involving low-rank inducing norms by means of proximal splitting methods (see~\cite{combettes2011proximal,parikh2014proximal}). To enable formulations with increasing convex functions, the projection onto their epi-graphs is computed. This extends the proximal mapping computations of the squared $r\ast$ norm in~\cite{argyriou2012sparse,eriksson2015k,grussler2016low} to the non-squared case.

The performance of different low-rank inducing norms is evaluated on three matrix completion problems. The evaluation reveals that the choice of low-rank inducing norms has tremendous impact on the ability to complete the covariance matrix. In particular, the nuclear norm is significantly outperformed by the low-rank inducing Frobenius norm, as well as the low-rank inducing spectral norm.


%Exploiting the gained variety of regularizers, we demonstrate, using a numerical example on a covariance completion problem, that choosing a suitable regularizer has a tremendous impact on the quality of the solution (see~\Cref{sec:ex}). In particular, the nuclear norm approach is significantly outperformed by using other regularizers. MORE??

The findings in this work are also valid for the corresponding vector-valued problems by replacing rank with cardinality. This gives rise to optimality interpretations of, e.g., lasso-type and inverse problems (see~\cite{tibshirani1996regression,hastie2015statistical,vidal2016generalized}). More generally, all low-rank inducing norms lie within the class of so-called atomic norms (see~\cite{chandrasekaran2012convex}). It is shown that our optimality interpretations also hold for atomic norms under very mild assumptions. Therefore, these findings provide optimality interpretations for many other problems, such as those listed in~\cite[Section~2.2]{chandrasekaran2012convex}.

The paper is organized as follows. We start by introducing some preliminaries in~\Cref{sec:prelim}. In~\Cref{sec:norms}, we introduce the class of low-rank inducing norms, and provide optimality interpretations of these in~\Cref{sec:main}. In~\Cref{sec:comp}, computability of low-rank inducing Frobenius and spectral norms is addressed. To support the usefulness of having more low-rank inducing regularizers at our supply, numerical examples are presented in~\Cref{sec:compl}. The optimality results are extended to the vector case and to atomic norms in~\Cref{sec:diss} and conclusions are drawn in~\Cref{sec:conclusion}.




==> Rank-reg2016_arxiv 2/sec_intro_v3.txt <==
\section{Introduction}
Many problems in machine learning, image analysis, model order reduction, multivariate linear regression, etc.
(see~\cite{izenman1975reduced,antoulas2005approximation,candes2009exact,candes2010matrix,recht2010guaranteed,chandrasekaran2011rank,velu2013multivariate,hastie2015statistical,larsson2016convex,vidal2016generalized}), can be posed as a low-rank estimation problems based on measurements and prior information about a data matrix. These estimation problems often take the form
\begin{equation}
\begin{aligned}
& \underset{M}{\textnormal{minimize}}
& & f_0(M)\\
& \textnormal{subject to}
& & \rk(M) \leq r,
\end{aligned}
\label{eq:rank_prob_intro}
\end{equation}
where $f_0$ is a proper closed convex function and $r$ is a positive integer that specifies the desired or expected rank. Due to non-convexity of the rank constraint, a solution to \cref{eq:rank_prob_intro} is known in only a few special cases (see~e.g.~\cite{antoulas1997approximation,antoulas2005approximation,velu2013multivariate}). 

A common approach to deal with the rank constraint is to use the nuclear norm heuristic (see~\cite{fazel2001rank,recht2010guaranteed}). The idea is to convexify the problem by replacing the non-convex rank constraint with a nuclear norm regularization term. For matrix completion problems, where some elements of a low-rank matrix are known and the objective is to recover the unknown entries, the nuclear approach is known to recover the true low-rank matrix with high probability, provided that enough random measurements are available (see~\cite{candes2009exact,recht2010guaranteed,chandrasekaran2012convex} and \Cref{sec:compl}). If this assumption is not met, however, the nuclear norm heuristic may fail in producing satisfactory estimates (see~\cite{grussler2016low,grussler2016covariance}).

%, this approach has been shown to recover the only feasible solution of smallest rank under the restricted isometry property. This property, however, may be NP-hard to verify (see~\cite{bandeira2012certifying}), and sometimes the nuclear norm heuristic fails in producing satisfactory estimates (see~\cite{grussler2015optimal,grussler2016low,grussler2016covariance}).

This paper introduces a family of low-rank inducing norms as alternatives to the nuclear norm. These norms can be interpreted as the largest convex minorizers (convex envelopes) of non-convex functions $f$ of the form
\begin{align}
f = \|\cdot\|+\chi_{\rk(\cdot)\leq r},
\label{eq:f_reg_intro}
\end{align}
where $\|\cdot\|$ is an arbitrary unitarily invariant norm, and $\chi_{\rk(\cdot)\leq r}$ is the indicator function for matrices with rank less than or equal to $r$. This interpretation motivates the use of low-rank inducing norms in convex relaxations to \cref{eq:rank_prob_intro}, especially if $f_0$ in \cref{eq:rank_prob_intro} can be split into the sum of a convex function and a unitarily invariant norm. If the solution to the convex relaxation has rank $r$, then the convex envelope and the original non-convex function coincide at the optimal point, and the convex relaxation solves the original non-convex problem~\cref{eq:rank_prob_intro}. Therefore, our interpretation provides easily verifiable \emph{a posteriori} optimality guarantees for solving~\cref{eq:rank_prob_intro} using convex relaxations based on low-rank inducing norms. We also show that the nuclear norm is obtained as the convex envelope of \cref{eq:f_reg_intro} with target rank $r=1$. This yields the novel interpretation that the nuclear norm is the convex envelope of a unitarily invariant norm restricted to rank-1 matrices. This interpretation is different to the convex envelope interpretation in~\cite{fazel2001rank}.

Within the family of low-rank inducing norms, there is a flexibility in the choice of target rank $r$ as well as the unitarily invariant norm in \cref{eq:f_reg_intro}. This work considers particularly the Frobenius- and spectral norm. We refer to the corresponding low-rank inducing norms as \emph{low-rank inducing Frobenius norms} and \emph{low-rank inducing spectral norms}, respectively. Which norm to choose may depend on the desired properties of the solution to the non-convex problem~\cref{eq:rank_prob_intro}. For example, assume that \cref{eq:rank_prob_intro} is a matrix completion problem and suppose that the unknown elements are expected to be of small magnitude compared to the known ones. Then the low-rank inducing Frobenius norm may be a suitable choice, since it penalizes the magnitude of all the unknown elements. On the other hand, if the magnitudes of the unknown entries are of comparable size to the known ones, then the low-rank inducing spectral norm might be preferable. In \Cref{sec:compl}, two examples are provided to illustrate these differences. Further modelling guidelines are outside the scope of this paper. 

However, in cases such as the Frobenius norm approximation problem, it is evident from the objective function of the non-convex problem \cref{eq:rank_prob_intro} that the low-rank inducing Frobenius norms should be used (see~\Cref{sec:main}). These norms, also called $r\ast$ norms, have been previously discussed in the literature (see \cite{bach2012optimization,eriksson2015k,McDonaldPS15,grussler2015optimal,doan2016finding,grussler2016low,grussler2016covariance}). In~\cite{bach2012optimization,eriksson2015k,McDonaldPS15,doan2016finding}, no optimality interpretations are provided, but in previous work we have presented such interpretations for the squared $r\ast$ norms (see~\cite{grussler2015optimal,grussler2016low,grussler2016covariance}). In this paper, these results are generalized to hold for all convex increasing functions of general low-rank inducing norms. Most importantly, our results hold for linear increasing functions, i.e. for the low-rank inducing norm itself. These generalizations require different proof techniques than the ones used in~\cite{grussler2015optimal,grussler2016low,grussler2016covariance}. To the best of our knowledge, no other low-rank inducing norms from the proposed family, including low-rank inducing spectral norms, have been proposed in the literature. 


%Compared to the nuclear norm approach, it is shown that this improves the quality of the estimates significantly. Moreover, we will see that the nuclear norm is the convex envelope of $f$ in \cref{eq:f_reg_intro} with $r=1$, which means that it convexifies constraints that allow for matrices of rank $1$, only.


%For example, the $r\ast$~norm can be used to find an optimal low-rank approximations with convex constraints that minimizes the error that is measured by Frobenius norm (see~\Cref{sec:main}). Nevertheless, for other cost functions, regularization may still be a valid choice due to missing alternatives and its simplicity. 

For the family of low-rank inducing norms to be useful in practice, they must be suitable for numerical optimization. We show that the low-rank inducing Frobenius- and spectral norms are representable as semi-definite programs (SDP). This allows us to readily formulate and solve small to medium scale problems using standard SDP-solvers (see~\cite{peaucelle2002user,toh2004implementation}). Moreover, these norms can be shown to have cheaply computable proximal mappings, comparable with the computational cost for the proximal mapping of the nuclear norm. Therefore, it is possible to solve large-scale problems involving low-rank inducing norms by means of proximal splitting methods (see~\cite{combettes2011proximal,parikh2014proximal}). 

Besides the two matrix completion problems mentioned above, the performance of different low-rank inducing norms is evaluated on a covariance completion problem. The evaluation reveals that the choice of low-rank inducing norms has tremendous impact on the ability to complete the covariance matrix. In particular, the nuclear norm is significantly outperformed by the low-rank inducing Frobenius norm, as well as the low-rank inducing spectral norm. Implementations to this work are available at \cite{grussler2018github}.


%Exploiting the gained variety of regularizers, we demonstrate, using a numerical example on a covariance completion problem, that choosing a suitable regularizer has a tremendous impact on the quality of the solution (see~\Cref{sec:ex}). In particular, the nuclear norm approach is significantly outperformed by using other regularizers. MORE??


This paper is organized as follows. We start by introducing some preliminaries in~\Cref{sec:prelim}. In~\Cref{sec:norms}, we introduce the class of low-rank inducing norms, and provide optimality interpretations of these in~\Cref{sec:main}. In~\Cref{sec:comp}, computability of low-rank inducing Frobenius- and spectral norms is addressed. To support the usefulness of having more low-rank inducing norms at our supply, numerical examples are presented in~\Cref{sec:compl}.

==> Rank-reg2016_arxiv 2/sec_main.txt <==
\section{Optimality Interpretations}
	\label{sec:main}
In this section, we show that low-rank inducing norms can be interpreted as {{convex envelopes}}, i.e. biconjugates of non-convex functions of the form \cref{eq:f_reg_intro}, where the norm is arbitrary but unitarily invariant. Using this interpretation, it is demonstrated how optimal convex relaxations of rank constrained optimization problems can be obtained. This yields a posteriori guarantees on when a convex relaxation involving a low-rank inducing norm solves the corresponding rank constrained problem. 

The interpretation of low-rank inducing norms follows as a special case of the following more general result. 

%In this section, we provide optimality interpretations for problems involving low-rank inducing norms $\|\cdot\|_{g,r*}$. These interpretations follow from that the norms can be interpreted as the largest closed convex minorizers, i.e., the biconjugates, of $\|\cdot\|_g+\chi_{\rk(\cdot)\leq r}$, i.e., of the unitarily invariant norm  $\|\cdot\|_g$ restricted to matrices with rank less than or equal to $r$. We start with a more general version of this statement that allows for post-composition with a increasing convex function.
	\begin{thm}
		\label{thm:main}
		Assume $f: \mathbb{R}_{\geq 0} \to \mathbb{R} \cup \{ \infty \}$ is an increasing closed  convex function, and let $f_{\textnormal{reg}} := f(\|\cdot\|_g) + \chi_{\rk(\cdot)  \leq r}$ with $r \in \mathbb{N}$ such that $1 \leq r \leq \minmn$. Then,
		\begin{align}
			f^{\ast}_{\textnormal{reg}} &= f^{+}(\|\cdot\|_{g^D,r}), \label{eq:conj_reg}\\
		f^{\ast \ast}_{\textnormal{reg}} &= f(\|\cdot\|_{g,r\ast}). \label{eq:biconj_reg} 
		\end{align}
	\end{thm}
	\begin{proof}
%		Let $f$ and $f_{\textnormal{reg}}(M)$ be as assumed. 
Since $\epi(f(\|\cdot\|_{g,r\ast}))$ is closed by~\cite[Proposition~IV.2.1.8]{hiriart2013convex}, it follows by \cref{lem:biconj_closed} that if
		\begin{align*}
		\epi(f(\|\cdot\|_{g,r\ast})) = \conv( \epi(f_{\textnormal{reg}})),
		\end{align*}
		then \cref{eq:biconj_reg} follows.

Let us start by showing that $\epi(f(\|\cdot\|_{g,r\ast})) \subset \conv( \epi(f_{\textnormal{reg}})).$ Assume that \linebreak $(M,t) \in \epi(f(\|\cdot\|_{g,r\ast}))$. By \cref{lem:convhull},
\begin{align*}
\textstyle M = \sum_i \alpha_i M_i  \quad \text{with}\quad \sum_i \alpha_i = 1, \ \alpha_i \geq 0
\end{align*}
where $M_i$ satisfies 
\begin{equation*}
\rk(M_i) \leq r,  \quad \text{and} \quad \ \|M_i\|_{g,r\ast} = \|M\|_{g,r\ast}.
\end{equation*}
	%		Hence, since $f$ is convex and non-decreasing it follows by the triangle inequality for norms that
		%		\begin{align*}
		%		f(\|M\|_{r\ast}) \leq  f(\sum_i \alpha_i \|M_i\|_{r\ast}) &\leq \sum_i \alpha_i f(\|M_i\|_{r\ast})\\
		%		&= f(\|M\|_{r\ast}).
		%		\end{align*}
		%		Thus, the inequalities must be equalities and $(M,t) = \sum_i \alpha_i \left(M_i,t\right)$ such that
		Hence, $(M,t) = \sum_i \alpha_i \left(M_i,t\right)$, where
		\begin{equation*}
		 \ t \geq f(\|M\|_{g,r\ast}) = f(\|M_i\|_{g,r\ast}) \quad \text{and} \quad \rk(M_i) \leq r.
		\end{equation*}
		This shows that $(M_i,t)\in\epi(f_{\textnormal{reg}}),$ and therefore $(M,t)\in\conv(\epi(f_{\textnormal{reg}}))$.
		
		Conversely, if  $(M,t) \in \conv( \epi(f_{\textnormal{reg}})),$ then
		\begin{equation*}
	\textstyle	(M,t) = \sum_i \alpha_i \left(M_i,t_i \right) \quad \text{with} \quad \sum_{i} \alpha_i = 1, \alpha_i \geq 0,
		\end{equation*}
		where $M_i$ satisfies 
		\begin{equation*}
		\rk(M_i) \leq r, \quad \text{and} \quad t_i \geq f(\|M_i\|_{g}) = f(\|M_i\|_{g,r\ast}),
		\end{equation*}		
		 where the equality is due to \cref{eq:rank_norm} in \cref{lem:norm}. Since $f$ is convex and increasing, it holds that the composition $f(\|\cdot\|_{g,r\ast})$ is convex (see~\cite[Proposition~IV.2.1.8]{hiriart2013convex}). Thus,
		\begin{align*}
		t := \textstyle{\sum_i} \alpha_i t_i \geq \textstyle{\sum_i} \alpha_i f(\|M_i\|_{g,r\ast}) \geq   f\left( \normrgast{\textstyle{\sum_{i}}\alpha_iM_i}\right) = f\left(\|M\|_{g,r\ast} \right),
		\end{align*}
		which implies that $(M,t) \in \epi(f(\|\cdot\|_{g,r\ast})),$ and \cref{eq:biconj_reg} follows. Finally, \cref{eq:conj_reg} is proven by applying \cite[Theorem~15.3]{rockafellar1970convex} to $f(\|\cdot\|_{g,r\ast})$.
	\end{proof}
This result generalizes the corresponding result in \cite{grussler2016low}, in which the special case $f(x)\equiv x^2$ and $\normA{\cdot}{g}$ being the Frobenius norm is considered. For linear $f(x)\equiv x$, the biconjugate in \cref{eq:biconj_reg} reduces to the low-rank inducing norms of \Cref{sec:norms}. For the low-rank inducing Frobenius- and spectral norms, as well as for the nuclear norm, this yields the following characterizations.
\begin{cor}
Let $r\in \mathbb{N}$ be such that $1 \leq r \leq q:=\minmn$. Then
\begin{align*}
\| \cdot \|_{\ell_2,r\ast} &= (\|\cdot\|_F+\chi_{\rk(\cdot)\leq r})^{**},\\
\| \cdot \|_{\ell_\infty,r\ast} &= (\|\cdot\|_{\ell_\infty}+\chi_{\rk(\cdot)\leq r})^{**},
\end{align*}
and the nuclear norm satisfies
\begin{align*}
\|\cdot\|_{\ell_{1}} &= (\|\cdot\|_g+\chi_{\rk(\cdot)\leq 1})^{**},
\end{align*}
where $\|\cdot\|_g$ is an arbitrary unitarily invariant norm that satisfies $\|M\|_{g}=\sigma_1(M)$ for all rank-1 matrices $M$.
\end{cor}
\begin{proof}
Since $\|\cdot\|_{\ell_2}=\|\cdot\|_F$ is the Frobenius norm, this follows immediately from \cref{thm:main,prop:nuclear_norm_characterization}.
\end{proof}
%\begin{rem}
%By restricting the $r\ast$ norm to $r=1$ to get the nuclear norm, the Frobenius norm IN EqREF can be replaced by any unitarily invariant norm IN EQREF whose dual satisfies $\|M\|=\sigma_1(M)$ for all rank-1 matrices $M$. This gives rise to an interesting interpretation of the nuclear norm. It satisfies $$\|M\|_{1*}=(\|\cdot\|_{1*}+\chi_{\rk(\cdot)\leq r}(\cdot))^{**}(M)$$ for any $r\in\{1,\ldots,q\}$ and $M\in \Rmn$. This holds trivally for $r=q$, by COROLLARY???, it holds for $r=1$. Appealing to LEMMA, it holds also for all $r\in\{2,\ldots,q-1\}$. 
%\end{rem}

\begin{rem}
%The low-rank inducing Frobenius norms $\|\cdot\|_{r*}$ and spectral norms $\|\cdot\|_{\ell_{\infty},r*}$, are the convex hulls of their respective norms constrained to matrices with rank less than or equal to $r$. 
This nuclear norm representation differs from the one in \cite{fazel2001rank,fazel2002matrix}, where it is shown that $\|\cdot\|_{\ell_1} + \chi_{B_{\ell_{\infty}}^1}=(\rk+\chi_{B_{\ell_{\infty}}^1})^{**}$, i.e. it is the convex envelope of the rank function restricted to the unit spectral norm ball.
\end{rem}
Using \cref{thm:main}, optimal convex relaxations of rank constrained problems
\begin{equation}
\begin{aligned}
& \underset{M}{\textnormal{minimize}}
& & f_0(M)+f(\|M\|_g)\\
& \textnormal{subject to}
& & \rk(M) \leq r,
\end{aligned}
\label{eq:low_rank_prob_main}
\end{equation}
can be provided, where $f_0: \funcdom$ is a proper and closed convex function and $f: \mathbb{R}_{\geq 0} \to \mathbb{R} \cup \{ \infty \}$ is an increasing and closed convex function. The problem in \cref{eq:low_rank_prob_main} is equivalent to minimizing $f_0+f_{\textnormal{reg}}$ with the non-convex $f_{\textnormal{reg}}$ defined in \cref{thm:main}. Therefore, the optimal convex relaxation of \cref{eq:low_rank_prob_main} is given by
\begin{align}
\underset{M}{\textnormal{minimize}}\quad f_0(M)+f(\|M\|_{g,r*}).
\label{eq:opt_conv_relax}
\end{align}
Including an additional regularization parameter $\theta \geq 0$ (that can be included in $f$) yields the following proposition.
	\begin{prop}
		\label{prop:opt_reg}
		Assume that $f_0: \funcdom$ is a proper closed convex function, and that $r \in \mathbb{N}$ is such that $1 \leq r \leq \minmn$. Let $f: \mathbb{R}_{\geq 0} \to \mathbb{R} \cup \{ \infty \}$ be an increasing, proper closed convex function, and let $\theta \geq 0$. Then
%		\begin{align}
%		\inf_{\stackrel{M \in \Rmn}{\rk(M) \leq r}} \left[ f_0(M) + \theta f(\|M\|_g) \right] &\geq  -\min_{D \in \Rmn} \left[f_0^\ast(D) + \theta f^{+}(\theta^{-1}\|D\|_{g^D,r}) \right] \label{eq:dual_reg}\\ 
%		&= \min_{M \in \Rmn} \left[f_0(M) + \theta f(\|M\|_{g,r\ast}) \right] \label{eq:bidual_reg}.
%		\end{align}
		\begin{align}
		\inf_{\stackrel{M \in \Rmn}{\rk(M) \leq r}} \left[ f_0(M) + \theta f(\|M\|_g) \right] &\geq \inf_{M \in \Rmn} \left[f_0(M) + \theta f(\|M\|_{g,r\ast}) \right] \label{eq:fenchel_inequ_main}.
		\end{align}
If $M^\opts$ solves the problem on the right such that $\rk(M^\opts) \leq r$, then equality holds, and $M^\opts$ is also a solution to the problem on the left. 
	\end{prop}
\begin{proof}
%The equality and the min in the righthand side of \cref{eq:dual_reg} follow from \cite[Theorem~31.1]{rockafellar1970convex}. That the infimum is attained in \cref{eq:bidual_reg}, follows since $f(\normrgast{\cdot})$ is coercive and a feasible point exists. The inequality holds since $f_{\textnormal{reg}}\geq f_{\textnormal{reg}}^{**}$ with $f_{\textnormal{reg}}$ defined in \cref{thm:main}.
The inequality holds since $f(\|\cdot\|_{g,r*})=f_{\textnormal{reg}}^{**}\leq f_{\textnormal{reg}}$. From \cref{lem:norm} it follows that if $\rk(M^\opts)\leq r$ then $$f_{\textnormal{reg}}^{**}(M^\opts)=f(\|M^\opts\|_{g,r*})=f(\|M^\opts\|_g)=f_{\textnormal{reg}}(M^\opts),$$ which implies that the lower bound is attained with $M^\opts$ and the equality is valid.
\end{proof}

%The non-convex problem in the lefthand side of \cref{eq:dual_reg} might be infeasible, but the convex relaxation returns a solution. This solution then must  that then must have higher rank than $r$. If there is a rank-$r$ matrix in the set $\ri(\dom f_0)\cap \ri(\dom (f(\|\cdot\|_{g})))$, then also the inf on the left-hand side of \cref{eq:dual_reg} is attained.
Since the nuclear norm is obtained by creating a low-rank inducing norm with $r=1$, we conclude that any nuclear norm regularized problem can be interpreted as an optimal convex relaxation to a non-convex problem of the form \cref{eq:low_rank_prob_main} with the constraint $\rk(M)\leq 1$. 

{{\cref{prop:opt_reg} can also be applied to the Frobenius norm approximation problem}
\begin{align*}
\inf_{\stackrel{M \in \Rmn}{\rk(M) \leq r}} \|N-M\|_F^2+h(M) =\inf_{\stackrel{M \in \Rmn}{\rk(M) \leq r}} \left[\|N\|_F^2 - 2\langle N,M \rangle + \|M\|_F^2 + h(M)\right],
\end{align*}
where $h$ is a proper convex function. Letting
\begin{equation*}
f_0(\cdot) = \|\cdot\|_F^2 - 2\langle N,\cdot \rangle+ h(\cdot), \quad f(x)=x^2, \quad \text{and} \quad \|\cdot\|_{g}=\|\cdot\|_F,
\end{equation*} yields

 	\begin{align*}
 	\min_{\stackrel{M \in \Rmn}{\rk(M) \leq r}} &\left[\|N-M\|_F^2 + h(M) \right] \geq \min_{{M \in \Rmn}} \left[\|N\|_F^2 - 2 \langle N,M \rangle+\|M\|_{\ell_2,r\ast}^2 + h(M) \right].
 	\end{align*} 
For $h = 0$, the solutions of the non-convex problem are determined by the celebrated Schmidt-Mirsky Theorem (see~\cite[Corollary~4.12]{stewart1990matrix}) as 
\begin{align*}
\svd_r(N) := \left\lbrace X = \sum_{i=1}^{r} \sigma_i(N) u_i v_i^\transp: N = \sum_{i=1}^{q} \sigma_i(N) u_i v_i^\transp \text{ is an SVD of } N\right\rbrace,
\end{align*}
where SVD stands for singular value decomposition. By \cref{lem:convhull} we have that \linebreak $\|X\|_{\ell_2,r\ast} = \|X\|_{F}$ for all $X \in \svd_r(N)$. This implies that the minima of the best convex relaxation are given by $\conv(\svd_r(N))$. Note that there is no analogue case for the spectral norm, because the spectral norm is not separable.}
% , the following result says that the nuclear norm regularization tends to neglect solutions of desired rank-$r$. Instead it only supplies the optimal convex relaxation for $r=1$. 
% \begin{cor}
% 	\label{cor:opt_rank1_reg}
% 	Let $f_0: \funcdom$ be a closed and proper convex function and $g:\mathbb{R}^q \to \mathbb{R}_{\geq 0}$ be a symmetric gauge function with $g(1) = 1$ and $q: = \minmn$. Further, let $f: \mathbb{R} \to \mathbb{R} \cup \{ \infty \}$ be an increasing, closed and proper convex function and $\theta \geq 0$. 
% 	\begin{align*}
% 	\min_{\stackrel{M \in \Rmn}{\rk(M) \leq 1}} \left[ f_0(M) + \theta f(\|M\|_g) \right]  \geq \min_{M \in \Rmn} \left[f_0(M) + \theta f(\|M\|_{1\ast}) \right] %\label{eq:bidual_rank1}.
% 	\end{align*}
% 		If $M^\opts$ solves the right-hand side of the inequality such that $\rk(M^\opts) \leq 1$, then $M^\opts$ is a solution to the left-hand side.  
% \end{cor}

% Finally, note that \cref{prop:opt_reg} also applies to cost functions $F + \chi_{\rk(M) \leq r}$, where there exists $\theta > 0$ with $F(M) = f_0 + \theta f(\|\cdot\|_g)$. This leads directly to the following result, which has been discussed in depth in~\cite{grussler2016low}.
% \begin{cor}
% 	Let $N \in \Rmn$ and $r \in \mathbb{N}$ be such that $1 \leq r \leq \minmn$. Further, let $g: \funcdom$ be a closed and proper convex function.
% 	\begin{align*}
% 	\min_{\stackrel{M \in \Rmn}{\rk(M) \leq r}} \left[\|N-M\|_F^2 + g(M) \right] \geq \min_{M \in \Rmn} \left[\|N\|_F^2 - 2 \langle N,M \rangle + \normrast{M}^2 + g(M) \right].
% 	\end{align*}
% 		If $M^\opts$ solves the right-hand side of the inequality such that $\rk(M^\opts) \leq r$, then $M^\opts$ is a solution to the left-hand side. 
% \end{cor}


==> Rank-reg2016_arxiv 2/sec_norms.txt <==
\section{Low-Rank Inducing Norms}
\label{sec:norms}

This section introduces the family of \emph{low-rank inducing norms}, which includes the nuclear norm as a special case. These norms can be used as regularizers in optimization problems to promote low-rank solutions. To define them, we need to characterize the class of unitarily invariant norms in terms of symmetric gauge functions. This characterization can be found in, e.g.~\cite[Theorem~7.4.7.2]{horn2012matrix}.
			\begin{defn}
		\label{def:gauge}
		A function $g: \mathbb{R}^q \to \mathbb{R}_{\geq 0}$ is a symmetric gauge function if
		\begin{enumerate}[i.]
			\item $g$ is a~norm.
			\item $\forall x \in \mathbb{R}^{q}: g(|x|) = g(x)$, where $|x|$ denotes the element-wise absolute value.
			\item $g(Px) = g(x)$ for all permutation matrices $P\in\mathbb{R}^{q\times q}$ and all $x\in\mathbb{R}^q$.
		\end{enumerate}
	\end{defn}
	
	\begin{prop}
		\label{thm:symmgauge}
		The norm $\| \cdot \|:\Rmn\to\mathbb{R}$ is unitarily invariant if and only if $$\| X \| = g(\sigma_1(X),\dots,\sigma_{\min \lbrace m,n \rbrace }(X))$$ for all $X\in\Rmn$, where $g$ is a symmetric gauge function.
	\end{prop}
As noted in~\Cref{sec:prelim}, the gauge functions for the Frobenius norm, spectral norm, and nuclear norm are $g=\ell_{2}$, $g=\ell_{\infty}$, and $g=\ell_{1}$, respectively, where $\ell_1$, $\ell_2$, and $\ell_{\infty}$ are defined in \cref{eq:ell_defs}.

The dual norm of a unitarily invariant norm is also unitarily invariant (see~\cite[Theorem~5.6.39]{horn2012matrix}). Therefore, it has an associated symmetric gauge function. This will be denoted by $g^D$, if the symmetric gauge function of the original norm is denoted by $g$. More specifically, let $M \in \Rmn$, $q:= \minmn$, and $g: \mathbb{R}^q \to \mathbb{R}_{\geq 0}$ be a symmetric gauge function associated with a unitarily invariant norm
	\begin{align*}
	\|M\|_g &:= g(\sigma_1(M),\dots,\sigma_q(M)).
	\end{align*} 
Then the dual of this norm is defined as
	\begin{align}
	\|Y\|_{g^D} &:= \max_{\|M\|_g \leq 1} \langle Y, M \rangle= g^D(\sigma_1(Y),\dots,\sigma_q(Y)) ,
\label{eq:dual_uni_norm}
	\end{align} 
	where the dual gauge function $g^D$ satisfies
	\begin{align}
	g^D(\sigma_1(Y),\dots,\sigma_q(Y)) = \max_{g(\sigma_1(M),\dots,\sigma_q(M)) \leq 1} \sum_{i=1}^{q} \sigma_i(M)\sigma_i(Y).
\label{eq:gD_def}
	\end{align}
The low-rank inducing norms will be defined as the dual norm of a rank constrained dual norm. This rank constrained dual norm is defined as
\begin{equation}
\| Y \|_{g^D,r} :=  \max_{\stackrel{\rk(M) \leq r}{\|M\|_g \leq 1}} \langle M, Y \rangle \label{eq:def_rank_ind_norm_dual}
\end{equation}
and the corresponding \emph{low-rank inducing norm} as
\begin{align}
\|M\|_{g,r*} := \max_{\|Y\|_{g^D,r}\leq 1}\langle Y,M\rangle.
\label{eq:def_rank_ind_norm}
\end{align}
For {{$r=\min\{m,n\}$}}, the rank constraint in \cref{eq:def_rank_ind_norm_dual} is redundant and the dual of the dual becomes the norm itself. 

For symmetric gauge functions $g:\mathbb{R}^q\to\mathbb{R}_{\geq 0}$, we denote their truncated symmetric gauge functions by $g(\sigma_1,\dots,\sigma_r) := g(\sigma_1,\dots,\sigma_r,0,\dots,0)$ for any $r \in \{1,\ldots,q\}$. With this notation in mind, some properties of low-rank inducing norms and their duals are stated in the following lemma. A proof is given in~\Cref{app:lem_norm_pf}. 
	\begin{lem}
		\label{lem:norm}
		Let $M,Y \in \Rmn$, $r \in \mathbb{N}$ be such that $1\leq r \leq q : = \minmn$, and $g: \mathbb{R}^q \to \mathbb{R}_{\geq 0}$ be a symmetric gauge function. Then $\|\cdot\|_{g^D,r}$ is a unitarily invariant norm that satisfies
		\begin{equation}
		%\| M \|_{g^D,r} :=  \max_{\stackrel{\rk(X) \leq r}{\|X\|_g \leq 1}} \langle X, M \rangle = g^D(\sigma_1(M),\dots,\sigma_r(M)) 
\| Y \|_{g^D,r} = g^D(\sigma_1(Y),\dots,\sigma_r(Y)).
\label{eq:firstass}
		\end{equation} 
		Its dual~norm $\|\cdot\|_{g,r\ast}$ satisfies
		\begin{align} 
		\| M \|_{g,r\ast} &=\max_{g^D(\sigma_1(Y),\dots,\sigma_r(Y)) \leq 1} \left[ \sum_{i=1}^{r} \sigma_i(M) \sigma_i(Y) + \sigma_r(Y) \sum_{i=r+1}^{q} \sigma_i(M) \right], \label{eq:grast_explic}
		\end{align} 
		and
		\begin{align}
		&\|M\|_g = \|M\|_{g,q\ast} \leq \dots \leq \|M\|_{g,1\ast}, \label{eq:norm_ineq}\\
		&\rk(M)  \leq r \ \Rightarrow \ \|M \|_{g} = \|M \|_{g,r\ast}. \label{eq:rank_norm}
		\end{align}
	\end{lem} 
This paper particularly focuses on low-rank inducing norms originating from the Frobenius norm and the spectral norm. When the original norm is the Frobenius norm, then $g=\ell_2$. Since the norm is self dual, it satisfies $g^D=\ell_2^D=\ell_2$. Then the truncated version in \cref{eq:firstass} becomes
	\begin{align*}
	\|Y\|_{\ell_2^D,r}:=\sqrt{\sum_{i=1}^r \sigma_i^2(Y)}.
	\end{align*}
The corresponding low-rank inducing norm is referred to as the \emph{low-rank inducing Frobenius norm}, and is denoted by
	\begin{align*}
	\|M\|_{\ell_2,r*:}=\max_{\|Y\|_r \leq 1} \langle Y,M \rangle.
	\end{align*}
If the original norm, instead, is the spectral norm, we have $g=\ell_{\infty}$. The dual norm is the nuclear (trace) norm (see \cite[Theorem~5.6.42]{horn2012matrix}), with gauge function $g^D=\ell_1$. Its truncated version is given by
	\begin{align*}
	\normkyr{Y} &:= \sum_{i=1}^r \sigma_i(Y),
	\end{align*}
and its dual, which we refer to as the \emph{low-rank inducing spectral norm}, is denoted by
	\begin{align*}
	\normkyrast{M}:=\max_{\normkyr{Y}\leq 1}\langle Y,M\rangle.
	\end{align*}
The nuclear norm is a special case of these low-rank inducing norms, corresponding to $r=1$.
\begin{prop}
The nuclear norm satisfies $\|\cdot\|_{\ell_1}=\|\cdot\|_{g,1*}$, where $\|\cdot\|_g$ is any unitarily invariant norm with $g(\sigma_1)=|\sigma_1|$.
\label{prop:nuclear_norm_characterization}
\end{prop}
A proof to this proposition is found in \Cref{app:prop_nuclear_norm_characterization_pf}.

Next, we state a result that is the key to our optimality interpretations for low-rank inducing norms in the next section. %The unit ball of a low-rank inducing norm $\|\cdot\|_{g,r*}$ is the convex hull of the set of matrices with unit norm in $\|\cdot\|_{g}$ and rank less than or equal to $r$. 

\begin{lem}\label{lem:convhull}
Let $B_{g,r\ast}^{1} := \{X \in \Rmn : \|X\|_{g,r\ast} \leq 1 \}$ be the unit low-rank inducing norm ball and let 
\begin{align}
E_{g,r} := \{X \in \Rmn : \|X\|_{g} = 1, \ \rk(X) \leq r \}.
\label{eq:def_Er}
\end{align}
Then $B_{g,r\ast}^{1} = \conv(E_{g,r})$, i.e. all $M\in\Rmn$ can be decomposed as
\begin{equation*}
\textstyle M = \sum_i \alpha_i M_i \quad \text{with} \quad \sum_i \alpha_i = 1, \ \alpha_i \geq 0,
\end{equation*}
where $M_i$ satisfies $\rk(M_i) \leq r$ and 
\begin{equation*}
\|M_i\|_{g} = \|M_i\|_{g,r\ast} = \|M\|_{g,r\ast}.
\end{equation*}
\end{lem}
A proof to this lemma is given in~\Cref{app:lem_convhull_pf}. The result is a direct consequence of \cref{lem:norm} and extends {{the well-known result for the unit-ball of the nuclear norm, which can be parametrized as the convex hull of all rank-1 matrices with unit spectral (or Frobenius) norm (see~\cite{watson1992characterization}).}}

In many cases, the set $E_{g,r}$ is the set of extreme points to the unit ball $B_{g,r\ast}^1$. The following result is proven in~\Cref{app:prp_rank_r_ind_str_conv_pf}.
%The sets $E_{g,r}$, for $r=1,\ldots,q:=\min\{m,m\}$, generate the unit balls of the corresponding low-rank inducing norms $\|\cdot\|_{g,r*}$ by the convex hull operation. These sets satisfy $E_1\subset E_2\subset\cdots\subset E_q$. To promote rank-$r$ solutions when $\|\cdot\|_{g,r*}$ is used in optimization, matrices of rank $r$ should be extreme points of the unit ball $B_{g,r*}^1=\conv(E_{g,r})$. We should have $B_{g,1*}^1\subset B_{g,2*}^1\subset\cdots\subset B_{g,q*}^1$, where $\subset$ excludes equal sets, i.e., when removing the set of rank $r$ matrices from $E_{g,r}$ to create $E_{r-1}$, the convex hull should change. To distinguish between norms $\|\cdot\|_g$ that are rank-$r$ promoting in this sense, and those that are not, we introduce the notion of \emph{rank-$r$ inducing norms}.
%\begin{defn}
%Let $\|\cdot\|_{g,r*}$ be a low-rank inducing norm. It is a \emph{rank-$r$ indu%cing norm} if either of the following holds:
%\begin{enumerate}[i.]
%\item $E_{g,r}$ in \cref{eq:def_Er} is the set of extreme points of $B_{g,r*}^1$,
%\item the set of extreme points of $B_{g,r*}^1$ contains matrices $M$ with $\rk%(M)=r$ only.
%\end{enumerate}
%\end{defn}
\begin{prop}
Suppose that $\|\cdot\|_g$ satisfies
\begin{equation*}
 \textstyle \|\sum_{i}\alpha_i M_i\|_g<\sum_i\alpha_i \|M_i\|_g
\end{equation*}
for all $\alpha_i\in(0,1)$ such that $\sum_i\alpha_i=1$, and all {{distinct}} $M_i\in\Rmn$ with $\|M_i\|_g=1$.  Then $E_{g,r}$ in \cref{eq:def_Er} is the set of extreme points to $B_{g,r*}^1$.
\label{prp:rank_r_ind_str_conv}
\end{prop}
All $\ell_p$ norms with $1<p<\infty$ satisfy these assumptions, and therefore the unit balls of their low-rank inducing norms have $E_{g,r}$ as their extreme point sets. The extreme point sets for the unit balls of the low-rank inducing spectral norms are characterized next.
\begin{cor}\label{prp:rank_r_ind_spectral}
The extreme point set of the unit ball to the low-rank inducing spectral norm $B_{\ell_{\infty},r*}^1$ is given by
\begin{equation*}
\mathcal{E}_r := \{X\in\Rmn: \sigma_1(X)=\cdots=\sigma_r(X)=1  \ \text{ and } \ \rk(X) = r\}.
\end{equation*}
\end{cor}
This result is proven in \Cref{app:prp_rank_r_ind_spectral}.

We could also use the nuclear norm as a basis for the low-rank inducing norm. By \cref{prop:nuclear_norm_characterization}, we know that $\|\cdot\|_{\ell_1,1*}=\|\cdot\|_{\ell_1}$. Therefore \cref{eq:norm_ineq} implies that any low-rank inducing nuclear norm is just the nuclear norm, i.e. $$\|\cdot\|_{\ell_1}=\|\cdot\|_{\ell_1,q*}=\cdots=\|\cdot\|_{\ell_1,1*}.$$ Compared to using the low-rank inducing Frobenius- and spectral norms, this does not provide us with a richer family of low-rank inducing norms.


%	Note that the spectral norm satisfies $\|M\|_{\ell_\infty}=\| M \|_1 = \normkyrastr{M}{q} = \|M\|_{\ell_1,1}= \sigma_1(M)$ and the nuclear norm satisfies $\|M\|_{\ell_1}=\| M \|_{1\ast} =  \normkyrastr{M}{1}=\|M\|_{\ell_1,q} = \sum_{i=1}^{q}\sigma_i(M)$. KEEP THIS??? NOTATION MAYBE MOVE IT??



==> Rank-reg2016_arxiv 2/sec_prelim.txt <==
\section{Preliminaries}
\label{sec:prelim}
The set of reals is denoted by $\mathbb{R}$, the set of real vectors by $\mathbb{R}^n$, and the set of real matrices by $\Rmn$. Element-wise nonnegative matrices $X\in\Rmn$ are denoted by \linebreak $X \in \mathbb{R}^{n \times m}_{\geq 0}$. If symmetric $X\in\mathbb{R}^{n\times n}$ is positive definite (semi-definite), we write $X \succ 0$ ($X \succeq 0$). These notations are also used to describe relations between matrices, e.g. $A \succeq B$ means $A-B \succeq 0$. The non-increasingly ordered singular values of $X \in \Rmn$, counted with multiplicity, are denoted by $\sigma_1(X) \geq \dots \geq \sigma_{\min \{ m,n \}}(X)$.  Furthermore, $$\langle X , Y \rangle := \sum_{i=1}^{m}\sum_{j=n}^{n} x_{ij} y_{ij} = \trace(X^\transp Y)$$ defines the Frobenius inner-product for $X,Y \in \Rmn$, which gives the \emph{Frobenius~norm} $$\|X\|_F := \sqrt{\trace(X^\transp X)}=\sqrt{\sum_{i=1}^{n}\sum_{j=1}^{m} x_{ij}^2} =  \sqrt{\sum_{i=1}^{\minmn} \sigma_i^2(X)}.$$
The Frobenius norm is unitarily invariant, i.e.  $\|UXV\|_F = \|X\|_F$ for all unitary matrices $U\in \mathbb{R}^{n \times n}$ and $V \in \mathbb{R}^{m \times m}$. We define for all $x=(x_1,\ldots,x_q)\in\mathbb{R}^q$ all $q \in \mathbb{N}$ the norms
\begin{align}
\ell_{1}(x)&:={\sum_{i=1}^{q} |x_i|}
\label{eq:ell_defs}, &\ell_2(x)&:=\sqrt{\sum_{i=1}^{q} x_i^2},&\ell_{\infty}(x)&:=\max_{i}|x_i|.
\end{align}
Then the Frobenius norm satisfies $\|X\|_F=\ell_2(\sigma(X))$, where $$\sigma(X):=(\sigma_1(X),\ldots,\sigma_{\minmn}(X)).$$ The functions $\ell_1$ and $\ell_{\infty}$ define the nuclear norm $\|X\|_{\ell_1}:=\ell_{1}(\sigma(X))$ and the spectral norm $\|X\|_{\ell_\infty}:=\ell_{\infty}(\sigma(X))=\sigma_1(X)$. 

For a set $\mathcal{C} \subset \Rmn$,
\begin{align*}
\chi_{\mathcal{C}}(X) := \begin{cases}
	0, & X \in \mathcal{C}\\
	\infty, & X\notin \mathcal{C}
\end{cases}
\end{align*}
denotes the so-called \emph{indicator function}. We also use $\chi_{\rk(\cdot)\leq r}$ to denote the indicator function of the set of matrices which have at most rank $r$. 

The following function properties will be used in this paper. The \emph{effective domain} of a function $f: \funcdom$ is defined as $$\dom (f) :=  \lbrace X \in \Rmn: f(X) < \infty \rbrace$$ and the \emph{epigraph} is defined as $$\epi(f) := \lbrace (X,t) : f(X) \leq t, X \in \dom (f), \ t \in \mathbb{R} \rbrace.$$ Further, $f$ is said to be: %\emph{proper} if $\dom f \neq \emptyset$, \emph{closed} if the epigraph $\epi(f) := \lbrace (X,t) : f(X) \leq t, X \in \dom f, \ t \in \mathbb{R} \rbrace$ is a closed set, \emph{positively homogeneous (of degree 1)} if $f(tX) = tf(X)$ for all $X \in \dom(f)$ and $t > 0$, 
%\emph{subadditive} if $f(X_1+ X_2) \leq f(X_1) + f(X_2)$ for all $X_1,X_2 \in \dom(f)$, \emph{sublinear} if $f$ is positively homogeneous and subadditive, 
%\emph{nonnegative} if $f(X) \geq 0$ for all $X \in \dom(f)$, \emph{coercive} if $\lim_{\|X\| \to \infty} f(X) = \infty$. We call a function $f:\mathbb{R}\cup\lbrace\infty\rbrace\to\mathbb{R}\cup\lbrace\infty\rbrace$ \emph{increasing} if $x \leq y \ \Rightarrow \ f(x) \leq f(y)$ for all $x,y \in \dom(f)$ and if there exist $x,y\in\mathbb{R}$ such that $x<y$ and $f(x)<f(y)$.
			 \begin{itemize}
			 	\item \emph{proper} if $\dom(f) \neq \emptyset$.
			 	\item \emph{closed} if $\epi(f)$ is a closed set.
			 	\item \emph{positively homogeneous (of degree 1)} if for all $X \in \dom(f)$ and $t > 0$ it holds that $f(tX) = tf(X)$.
			 	%\item \emph{subadditive} if $f(X_1+ X_2) \leq f(X_1) + f(X_2)$ for all $X_1,X_2 \in \dom(f)$.
			 	%\item \emph{sublinear} if $f$ is positively homogeneous and subadditive. 
			 	\item \emph{nonnegative} if $f(X) \geq 0$ for all $X \in \dom(f).$
			 	\item \emph{coercive} if $\lim_{\|X\|_F \to \infty} f(X) = \infty.$
			 \end{itemize}
A function $f:\mathbb{R}\cup\lbrace\infty\rbrace\to\mathbb{R}\cup\lbrace\infty\rbrace$ is called \emph{increasing} if $$x \leq y \ \Rightarrow \ f(x) \leq f(y) \ \text{ for all } \ x,y \in \dom(f)$$ and if there exist $x,y\in\mathbb{R}$ such that $x<y$ and $f(x)<f(y)$.

The \emph{conjugate (dual) function} $f^\ast$ of $f$ is defined as $$f^\ast(Y) :=   \sup_{X \in \Rmn} \left[ \langle X, Y \rangle - f(X) \right]$$
for all $Y \in \Rmn$. As long as $f$ is proper and minorized by an affine function, the conjugate $f^\ast$ is proper, closed and convex (see~\cite{hiriart2013convex}). The function $f^{\ast \ast} := (f^\ast)^\ast$ is called the \emph{biconjugate function} of $f$ and can be shown to be a convex minorizer of $f$, i.e.
\begin{equation*}
f(X) \geq f^{\ast \ast}(X) \ \text{for all} \ X \in \Rmn.
\end{equation*}
In fact, $f^{\ast \ast}$ is the point-wise supremum of all affine functions majorized by $f$ and therefore the largest convex minorizer of $f$. {{Commonly, $f^{\ast\ast}$ is also referred to as the convex envelope of $f$, which is motivated by the following equivalent characterization}} (see~\cite[Theorem~X.1.3.5, Corollary~X.1.3.6]{hiriart1996convex2}).%This is equivalent to the following lemma, which will be crucial to our main proof.
	\begin{lem}
		\label{lem:biconj_closed}
		Let $f:\funcdom$ be such that $f^{\ast \ast}$ is proper. Then 
		\begin{align*}
		\epi(f^{\ast \ast}) = \cl(\conv(\epi (f))), 
		\end{align*}
		where $\cl(\cdot)$ denotes the topological closure of a set and $\conv(\cdot)$ the convex hull. Further, $f^{\ast \ast} = f$ if and only if $f$ is proper, closed and convex.
	\end{lem} 
\cref{lem:biconj_closed} implies that for a proper, but possibly non-convex function $f$, it holds that
$$\inf_{X \in \Rmn} f(X) = \inf_{X \in \Rmn} f^{\ast \ast}(X)$$
and therefore $f^{\ast \ast}$ is the largest convex minorizer of $f$. However, determining $f^{\ast \ast}$ is as difficult as minimizing the non-convex function $f$. Instead, it is common to convexify the problem by splitting the function into $f = f_1 + f_2$, such that $f_1^{\ast \ast}$ and $f_2^{\ast \ast}$ can be easily computed. If $f_1$ is proper, closed and convex, then $f_1=f_1^{**}$ and $f_1 + f_2^{\ast \ast}$ is the largest convex minorizer of $f$ that keeps $f_1$ as a summand. In general, $ f^{\ast \ast} \neq f_1 + f_2^{\ast \ast}$, i.e. $f_1 + f_2^{\ast \ast}$ is not the largest convex minorizer of $f$. Therefore, the following lemma follows.
\begin{lem}
	\label{lem:zero-dual}
Let $f_1, f_2: \funcdom$ be such that $f_1$ is proper, closed and convex. Then,
\begin{align}
\inf_{X \in \Rmn} \left[ f_1(X) +f_2(X) \right] \geq \inf_{X \in \Rmn}\left[f_1(X)+f_2^{\ast \ast}(X)\right]. \label{lem:fenchel_inequ}
\end{align}	
If $X^\opts$ is a solution to the right-hand side and $f_2(X^\opts) = f_2^{\ast \ast}(X^\opts)$, then equality holds and $X^\opts$ is also a solution to the left-hand side.
\end{lem}
\Cref{lem:zero-dual} motivates the use of our terminology that $f_1 + f_2^{\ast \ast}$ is the \emph{optimal convex relaxation} of a given splitting $f_1 + f_2$, when $f_1$ is proper, closed and convex. 

Finally, if $f: \mathbb{R} \to \mathbb{R} \cup \{ \infty \}$, then the \emph{monotone conjugate} is defined as $$f^+(y) := \sup_{x \geq 0} \left[ \langle x, y \rangle - f(x) \right] \ \text{ for all } y\in\mathbb{R}.$$




==> article_preamble.txt <==
\documentclass{article}

\pdfoutput=1
% Information that is shared between the article and the supplement
% (title and author information, macros, packages, etc.) goes into
% ex_shared.tex. If there is no supplement, this file can be included
% directly.

\input{ex_shared_article.txt}

% Declare title and authors, without \thanks
\newcommand{\TheTitle}{Low-Rank Inducing Norms with Optimality Interpretations} 
\newcommand{\TheAuthors}{C. Grussler and P. Giselsson}

% Sets running headers as well as PDF title and authors
%\headers{\TheTitle}{\TheAuthors}

% Title. If the supplement option is on, then "Supplementary Material"
% is automatically inserted before the title.
\title{{\TheTitle} }% \thanks{This work was supported by the ELLIIT Excellence Center and by the Swedish Research Council through the LCCC Linnaeus Center. The authors are members of the LCCC Linnaeus Center and the eLLIIT Excellence Center at Lund University.}}

% Authors: full names plus addresses.

\author{Christian Grussler \thanks{Department of Engineering, Control Group, Cambridge University, United Kingdom \texttt{christian.grussler@eng.cam.ac.uk}.} \and Pontus Giselsson \thanks{Department of Automatic Control, Lund University, Sweden \texttt{pontusg@control.lth.se}.}}


% Optional PDF information
%\ifpdf
%\hypersetup{
%  pdftitle={\TheTitle},
%  pdfauthor={\TheAuthors}
%}
%\fi

% The next statement enables references to information in the
% supplement. See the xr-hyperref package for details.

%\externaldocument{ex_supplement}

% FundRef data to be entered by SIAM
%<funding-group>
%<award-group>
%<funding-source>
%<named-content content-type="funder-name"> 
%</named-content> 
%<named-content content-type="funder-identifier"> 
%</named-content>
%</funding-source>
%<award-id> </award-id>
%</award-group>
%</funding-group>

\begin{document}

\maketitle

% REQUIRED
\input{sec_abstract.txt}



==> compl_MSD_cov_error_max_rast.txt <==
   1.0000000e+00   5.3829061e-01
   2.0000000e+00   5.3774000e-01
   3.0000000e+00   4.0594432e-01
   4.0000000e+00   2.9741034e-01
   5.0000000e+00   1.8607688e-01
   6.0000000e+00   1.0891622e-01
   7.0000000e+00   7.9055218e-02
   8.0000000e+00   7.3540307e-02
   9.0000000e+00   7.2492224e-02
   1.0000000e+01   7.7538764e-02
   1.1000000e+01   7.7649546e-02
   1.2000000e+01   8.0604290e-02
   1.3000000e+01   8.0886484e-02
   1.4000000e+01   8.1734958e-02
   1.5000000e+01   8.3642389e-02
   1.6000000e+01   8.5628684e-02
   1.7000000e+01   8.7428151e-02
   1.8000000e+01   8.7728801e-02
   1.9000000e+01   8.7258246e-02
   2.0000000e+01   8.8238370e-02
   2.1000000e+01   8.9473538e-02
   2.2000000e+01   8.9910778e-02
   2.3000000e+01   9.0575835e-02
   2.4000000e+01   9.1257326e-02
   2.5000000e+01   9.1445478e-02
   2.6000000e+01   9.1670689e-02
   2.7000000e+01   9.1962589e-02
   2.8000000e+01   9.2634189e-02
   2.9000000e+01   9.2969784e-02
   3.0000000e+01   9.3658219e-02
   3.1000000e+01   9.4119469e-02
   3.2000000e+01   9.4643625e-02
   3.3000000e+01   9.5034304e-02
   3.4000000e+01   9.5257708e-02
   3.5000000e+01   9.5257504e-02
   3.6000000e+01   9.5257483e-02
   3.7000000e+01   9.5257644e-02
   3.8000000e+01   9.5257175e-02
   3.9000000e+01   9.5257366e-02
   4.0000000e+01   9.5257808e-02


==> compl_MSD_cov_error_maxnuc.txt <==
   0.0000000e+00   9.5083697e-02
   1.0000000e-03   8.9344218e-02
   1.2067926e-03   8.8812990e-02
   1.4563485e-03   8.8014323e-02
   1.7575106e-03   8.7709512e-02
   2.1209509e-03   8.7665958e-02
   2.5595479e-03   8.4658359e-02
   3.0888436e-03   8.1102073e-02
   3.7275937e-03   8.0101723e-02
   4.4984327e-03   7.7371113e-02
   5.4286754e-03   7.6096957e-02
   6.5512856e-03   7.5760256e-02
   7.9060432e-03   7.5550046e-02
   9.5409548e-03   7.5417994e-02
   1.1513954e-02   7.6050125e-02
   1.3894955e-02   7.7378027e-02
   1.6768329e-02   7.5015145e-02
   2.0235896e-02   7.2710734e-02
   2.0400000e-02   7.2901545e-02
   2.4420531e-02   7.3073799e-02
   2.9470517e-02   7.3440416e-02
   3.5564803e-02   7.5534264e-02
   4.2919343e-02   7.7918623e-02
   5.1794747e-02   8.1899066e-02
   6.2505519e-02   9.1421142e-02
   7.5431201e-02   9.7952608e-02
   9.1029818e-02   1.0270779e-01
   1.0985411e-01   1.1544401e-01
   1.3257114e-01   1.3138156e-01
   1.5998587e-01   1.4733795e-01
   1.9306977e-01   1.5669256e-01
   2.3299518e-01   1.6336087e-01
   2.8117687e-01   1.6837389e-01
   3.3932218e-01   1.8371623e-01
   4.0949151e-01   2.0178706e-01
   4.9417134e-01   2.2152525e-01
   5.9636233e-01   2.4187169e-01
   7.1968567e-01   2.6176017e-01
   8.6851137e-01   2.8147074e-01
   1.0481131e+00   2.9769732e-01
   1.2648552e+00   3.0498672e-01
   1.5264180e+00   3.0826682e-01
   1.8420700e+00   3.1068254e-01
   2.2229965e+00   3.1247850e-01
   2.6826958e+00   3.2260177e-01
   3.2374575e+00   3.4146748e-01
   3.9069399e+00   3.6168726e-01
   4.7148664e+00   3.8313883e-01
   5.6898660e+00   4.0568226e-01
   6.8664885e+00   4.2911735e-01
   8.2864277e+00   4.5310415e-01
   1.0000000e+01   4.7702288e-01


==> compl_MSD_cov_error_nuc.txt <==
   0.0000000e+00   2.3022302e-01
   1.0000000e-02   2.3252391e-01
   2.0000000e-02   2.3482095e-01
   3.0000000e-02   2.3712034e-01
   4.0000000e-02   2.3942129e-01
   5.0000000e-02   2.4169256e-01
   6.0000000e-02   2.4384047e-01
   7.0000000e-02   2.4593628e-01
   8.0000000e-02   2.4799363e-01
   9.0000000e-02   2.5002071e-01
   1.0000000e-01   2.5202467e-01
   1.1000000e-01   2.5401073e-01
   1.2000000e-01   2.5598923e-01
   1.3000000e-01   2.5801050e-01
   1.4000000e-01   2.6006792e-01
   1.5000000e-01   2.6211546e-01
   1.6000000e-01   2.6415369e-01
   1.7000000e-01   2.6607875e-01
   1.8000000e-01   2.6772644e-01
   1.9000000e-01   2.6936604e-01
   2.0000000e-01   2.7099704e-01
   2.1000000e-01   2.7262086e-01
   2.2000000e-01   2.7423815e-01
   2.3000000e-01   2.7584593e-01
   2.4000000e-01   2.7744753e-01
   2.5000000e-01   2.7904216e-01
   2.6000000e-01   2.8063050e-01
   2.7000000e-01   2.8216851e-01
   2.8000000e-01   2.8344835e-01
   2.9000000e-01   2.8471941e-01
   3.0000000e-01   2.8598215e-01
   3.1000000e-01   2.8723672e-01
   3.2000000e-01   2.8848357e-01
   3.3000000e-01   2.8972277e-01
   3.4000000e-01   2.9095452e-01
   3.5000000e-01   2.9217896e-01
   3.6000000e-01   2.9339631e-01
   3.7000000e-01   2.9460669e-01
   3.8000000e-01   2.9581066e-01
   3.9000000e-01   2.9700793e-01
   4.0000000e-01   2.9819899e-01
   4.1000000e-01   2.9938379e-01
   4.2000000e-01   3.0056269e-01
   4.3000000e-01   3.0173569e-01
   4.4000000e-01   3.0290286e-01
   4.5000000e-01   3.0394245e-01
   4.6000000e-01   3.0489566e-01
   4.7000000e-01   3.0584211e-01
   4.8000000e-01   3.0678195e-01
   4.9000000e-01   3.0771531e-01
   5.0000000e-01   3.0864234e-01
   5.1000000e-01   3.0956322e-01
   5.2000000e-01   3.1047811e-01
   5.3000000e-01   3.1138713e-01
   5.4000000e-01   3.1229040e-01
   5.5000000e-01   3.1318806e-01
   5.6000000e-01   3.1408018e-01
   5.7000000e-01   3.1496699e-01
   5.8000000e-01   3.1584861e-01
   5.9000000e-01   3.1672510e-01
   6.0000000e-01   3.1759658e-01
   6.1000000e-01   3.1846324e-01
   6.2000000e-01   3.1932507e-01
   6.3000000e-01   3.2018220e-01
   6.4000000e-01   3.2103477e-01
   6.5000000e-01   3.2188285e-01
   6.6000000e-01   3.2272654e-01
   6.7000000e-01   3.2356593e-01
   6.8000000e-01   3.2440111e-01
   6.9000000e-01   3.2523214e-01
   7.0000000e-01   3.2605911e-01
   7.1000000e-01   3.2688202e-01
   7.2000000e-01   3.2770112e-01
   7.3000000e-01   3.2851654e-01
   7.4000000e-01   3.2932826e-01
   7.5000000e-01   3.3009709e-01
   7.6000000e-01   3.3084264e-01
   7.7000000e-01   3.3150058e-01
   7.8000000e-01   3.3215207e-01
   7.9000000e-01   3.3279896e-01
   8.0000000e-01   3.3344120e-01
   8.1000000e-01   3.3407898e-01
   8.2000000e-01   3.3471231e-01
   8.3000000e-01   3.3534129e-01
   8.4000000e-01   3.3596597e-01
   8.5000000e-01   3.3658638e-01
   8.6000000e-01   3.3720263e-01
   8.7000000e-01   3.3781477e-01
   8.8000000e-01   3.3842285e-01
   8.9000000e-01   3.3902694e-01
   9.0000000e-01   3.3962708e-01
   9.1000000e-01   3.4022335e-01
   9.2000000e-01   3.4081579e-01
   9.3000000e-01   3.4140446e-01
   9.4000000e-01   3.4198943e-01
   9.5000000e-01   3.4257075e-01
   9.6000000e-01   3.4314847e-01
   9.7000000e-01   3.4372264e-01
   9.8000000e-01   3.4429333e-01
   9.9000000e-01   3.4486057e-01
   1.0000000e+00   3.4542440e-01
   2.0000000e+00   3.8651198e-01
   2.1000000e+00   3.8949606e-01
   2.2000000e+00   3.9236035e-01
   2.3000000e+00   3.9511035e-01
   2.4000000e+00   3.9775116e-01
   2.5000000e+00   4.0028735e-01
   2.6000000e+00   4.0248633e-01
   2.7000000e+00   4.0445597e-01
   2.8000000e+00   4.0637208e-01
   2.9000000e+00   4.0823992e-01
   3.0000000e+00   4.1006335e-01
   3.1000000e+00   4.1184696e-01
   3.2000000e+00   4.1356836e-01
   3.3000000e+00   4.1520913e-01
   3.4000000e+00   4.1681770e-01
   3.5000000e+00   4.1839650e-01
   3.6000000e+00   4.1994729e-01
   3.7000000e+00   4.2147183e-01
   3.8000000e+00   4.2297161e-01
   3.9000000e+00   4.2444799e-01
   4.0000000e+00   4.2590214e-01
   4.1000000e+00   4.2733522e-01
   4.2000000e+00   4.2874822e-01
   4.3000000e+00   4.3014209e-01
   4.4000000e+00   4.3151770e-01
   4.5000000e+00   4.3287583e-01
   4.6000000e+00   4.3421723e-01
   4.7000000e+00   4.3554256e-01
   4.8000000e+00   4.3685246e-01
   4.9000000e+00   4.3814754e-01
   5.0000000e+00   4.3942833e-01
   5.1000000e+00   4.4069536e-01
   5.2000000e+00   4.4194910e-01
   5.3000000e+00   4.4319003e-01
   5.4000000e+00   4.4441858e-01
   5.5000000e+00   4.4563515e-01
   5.6000000e+00   4.4684012e-01
   5.7000000e+00   4.4803385e-01
   5.8000000e+00   4.4921670e-01
   5.9000000e+00   4.5038897e-01
   6.0000000e+00   4.5155098e-01
   6.1000000e+00   4.5270300e-01
   6.2000000e+00   4.5384535e-01
   6.3000000e+00   4.5497829e-01
   6.4000000e+00   4.5610204e-01
   6.5000000e+00   4.5721691e-01
   6.6000000e+00   4.5832306e-01
   6.7000000e+00   4.5942078e-01
   6.8000000e+00   4.6051016e-01
   6.9000000e+00   4.6158630e-01
   7.0000000e+00   4.6263431e-01
   7.1000000e+00   4.6367390e-01
   7.2000000e+00   4.6470591e-01
   7.3000000e+00   4.6573046e-01
   7.4000000e+00   4.6674776e-01
   7.5000000e+00   4.6775796e-01
   7.6000000e+00   4.6876113e-01
   7.7000000e+00   4.6975746e-01
   7.8000000e+00   4.7074711e-01
   7.9000000e+00   4.7173017e-01
   8.0000000e+00   4.7270679e-01
   8.1000000e+00   4.7367708e-01
   8.2000000e+00   4.7464118e-01
   8.3000000e+00   4.7559919e-01
   8.4000000e+00   4.7655123e-01
   8.5000000e+00   4.7749739e-01
   8.6000000e+00   4.7843777e-01
   8.7000000e+00   4.7937250e-01
   8.8000000e+00   4.8030166e-01
   8.9000000e+00   4.8122541e-01
   9.0000000e+00   4.8214368e-01
   9.1000000e+00   4.8305679e-01
   9.2000000e+00   4.8396484e-01
   9.3000000e+00   4.8486768e-01
   9.4000000e+00   4.8576548e-01
   9.5000000e+00   4.8665799e-01
   9.6000000e+00   4.8754490e-01
   9.7000000e+00   4.8834082e-01
   9.8000000e+00   4.8907582e-01
   9.9000000e+00   4.8980176e-01
   1.0000000e+01   4.9051905e-01


==> compl_MSD_cov_error_rast.txt <==
   1.0000000e+00   5.3829064e-01
   2.0000000e+00   5.3780771e-01
   3.0000000e+00   4.5112372e-01
   4.0000000e+00   3.7401922e-01
   5.0000000e+00   3.4749224e-01
   6.0000000e+00   3.2006770e-01
   7.0000000e+00   2.9820073e-01
   8.0000000e+00   2.8802052e-01
   9.0000000e+00   2.7770165e-01
   1.0000000e+01   2.6906006e-01
   1.1000000e+01   2.6277745e-01
   1.2000000e+01   2.5782958e-01
   1.3000000e+01   2.5338239e-01
   1.4000000e+01   2.4973683e-01
   1.5000000e+01   2.4618107e-01
   1.6000000e+01   2.4298746e-01
   1.7000000e+01   2.3960830e-01
   1.8000000e+01   2.3641627e-01
   1.9000000e+01   2.3327334e-01
   2.0000000e+01   2.3024166e-01
   2.1000000e+01   2.3032170e-01
   2.2000000e+01   2.3036633e-01
   2.3000000e+01   2.3052744e-01
   2.4000000e+01   2.3064127e-01
   2.5000000e+01   2.3084663e-01
   2.6000000e+01   2.3102711e-01
   2.7000000e+01   2.3121887e-01
   2.8000000e+01   2.3134115e-01
   2.9000000e+01   2.3140672e-01
   3.0000000e+01   2.3142097e-01
   3.1000000e+01   2.3140042e-01
   3.2000000e+01   2.3128195e-01
   3.3000000e+01   2.3116672e-01
   3.4000000e+01   2.3105117e-01
   3.5000000e+01   2.3086079e-01
   3.6000000e+01   2.3064997e-01
   3.7000000e+01   2.3030404e-01
   3.8000000e+01   2.3022706e-01
   3.9000000e+01   2.3022645e-01
   4.0000000e+01   2.3022538e-01


==> compl_rastbest_err_rast.txt <==
   1.0000000e+00   7.6174988e-02
   2.0000000e+00   5.8617146e-02
   3.0000000e+00   1.7185510e-02
   4.0000000e+00   3.5688235e-03
   5.0000000e+00   4.7183828e-14
   6.0000000e+00   3.4588700e-02
   7.0000000e+00   4.1195381e-02
   8.0000000e+00   4.4360406e-02
   9.0000000e+00   4.5752758e-02
   1.0000000e+01   4.5790630e-02


==> compl_rastbest_err_spec.txt <==
   1.0000000e+00   7.6174988e-02
   2.0000000e+00   1.2538678e-01
   3.0000000e+00   5.7083247e-01
   4.0000000e+00   9.6556441e-01
   5.0000000e+00   1.0744293e+00
   6.0000000e+00   1.1173374e+00
   7.0000000e+00   1.1284872e+00
   8.0000000e+00   1.1319506e+00
   9.0000000e+00   1.1708898e+00
   1.0000000e+01   1.1327115e+00


==> compl_rastbest_rank_rast.txt <==
   1.0000000e+00   1.0000000e+01
   2.0000000e+00   1.0000000e+01
   3.0000000e+00   9.0000000e+00
   4.0000000e+00   8.0000000e+00
   5.0000000e+00   5.0000000e+00
   6.0000000e+00   1.0000000e+01
   7.0000000e+00   1.0000000e+01
   8.0000000e+00   1.0000000e+01
   9.0000000e+00   1.0000000e+01
   1.0000000e+01   1.0000000e+01


==> compl_rastbest_rank_spec.txt <==
   1.0000000e+00   1.0000000e+01
   2.0000000e+00   9.0000000e+00
   3.0000000e+00   9.0000000e+00
   4.0000000e+00   1.0000000e+01
   5.0000000e+00   1.0000000e+01
   6.0000000e+00   1.0000000e+01
   7.0000000e+00   1.0000000e+01
   8.0000000e+00   1.0000000e+01
   9.0000000e+00   1.0000000e+01
   1.0000000e+01   1.0000000e+01


==> compl_specbest_err_rast.txt <==
   1.0000000e+00   5.7485523e-01
   2.0000000e+00   5.7485510e-01
   3.0000000e+00   5.7485523e-01
   4.0000000e+00   4.8443698e-01
   5.0000000e+00   4.0716648e-01
   6.0000000e+00   4.3824217e-01
   7.0000000e+00   4.6020247e-01
   8.0000000e+00   4.6689247e-01
   9.0000000e+00   4.6946301e-01
   1.0000000e+01   4.6955808e-01


==> compl_specbest_err_spec.txt <==
   1.0000000e+00   5.7485523e-01
   2.0000000e+00   5.7485523e-01
   3.0000000e+00   5.7485523e-01
   4.0000000e+00   2.8526240e-01
   5.0000000e+00   1.6651288e-14
   6.0000000e+00   2.7063486e-01
   7.0000000e+00   4.1939691e-01
   8.0000000e+00   5.6388132e-01
   9.0000000e+00   5.8509653e-01
   1.0000000e+01   5.8260344e-01


==> compl_specbest_rank_rast.txt <==
   1.0000000e+00   9.0000000e+00
   2.0000000e+00   9.0000000e+00
   3.0000000e+00   9.0000000e+00
   4.0000000e+00   9.0000000e+00
   5.0000000e+00   9.0000000e+00
   6.0000000e+00   9.0000000e+00
   7.0000000e+00   9.0000000e+00
   8.0000000e+00   9.0000000e+00
   9.0000000e+00   9.0000000e+00
   1.0000000e+01   1.0000000e+01


==> compl_specbest_rank_spec.txt <==
   1.0000000e+00   9.0000000e+00
   2.0000000e+00   9.0000000e+00
   3.0000000e+00   9.0000000e+00
   4.0000000e+00   9.0000000e+00
   5.0000000e+00   5.0000000e+00
   6.0000000e+00   1.0000000e+01
   7.0000000e+00   1.0000000e+01
   8.0000000e+00   1.0000000e+01
   9.0000000e+00   1.0000000e+01
   1.0000000e+01   1.0000000e+01


==> rank_MSD_fro.txt <==
   1.0000000e+00   4.0000000e+00
   2.0000000e+00   4.0000000e+00
   3.0000000e+00   5.0000000e+00
   4.0000000e+00   5.0000000e+00
   5.0000000e+00   6.0000000e+00
   6.0000000e+00   7.0000000e+00
   7.0000000e+00   8.0000000e+00
   8.0000000e+00   8.0000000e+00
   9.0000000e+00   1.0000000e+01
   1.0000000e+01   1.0000000e+01
   1.1000000e+01   1.2000000e+01
   1.2000000e+01   1.2000000e+01
   1.3000000e+01   1.4000000e+01
   1.4000000e+01   1.4000000e+01
   1.5000000e+01   1.6000000e+01
   1.6000000e+01   1.6000000e+01
   1.7000000e+01   1.8000000e+01
   1.8000000e+01   1.8000000e+01
   1.9000000e+01   2.0000000e+01
   2.0000000e+01   2.0000000e+01
   2.1000000e+01   2.2000000e+01
   2.2000000e+01   2.2000000e+01
   2.3000000e+01   2.4000000e+01
   2.4000000e+01   2.4000000e+01
   2.5000000e+01   2.6000000e+01
   2.6000000e+01   2.6000000e+01
   2.7000000e+01   2.7000000e+01
   2.8000000e+01   2.8000000e+01
   2.9000000e+01   2.9000000e+01
   3.0000000e+01   3.0000000e+01
   3.1000000e+01   3.1000000e+01
   3.2000000e+01   3.2000000e+01
   3.3000000e+01   3.3000000e+01
   3.4000000e+01   3.4000000e+01
   3.5000000e+01   3.5000000e+01
   3.6000000e+01   3.6000000e+01
   3.7000000e+01   3.7000000e+01
   3.8000000e+01   3.8000000e+01
   3.9000000e+01   3.9000000e+01
   4.0000000e+01   4.0000000e+01


==> rank_MSD_spec.txt <==
   1.0000000e+00   4.0000000e+00
   2.0000000e+00   4.0000000e+00
   3.0000000e+00   5.0000000e+00
   4.0000000e+00   5.0000000e+00
   5.0000000e+00   6.0000000e+00
   6.0000000e+00   7.0000000e+00
   7.0000000e+00   8.0000000e+00
   8.0000000e+00   9.0000000e+00
   9.0000000e+00   1.0000000e+01
   1.0000000e+01   1.0000000e+01
   1.1000000e+01   1.7000000e+01
   1.2000000e+01   1.8000000e+01
   1.3000000e+01   1.9000000e+01
   1.4000000e+01   2.1000000e+01
   1.5000000e+01   2.2000000e+01
   1.6000000e+01   2.1000000e+01
   1.7000000e+01   2.6000000e+01
   1.8000000e+01   2.5000000e+01
   1.9000000e+01   2.5000000e+01
   2.0000000e+01   2.7000000e+01
   2.1000000e+01   2.6000000e+01
   2.2000000e+01   2.8000000e+01
   2.3000000e+01   2.9000000e+01
   2.4000000e+01   2.9000000e+01
   2.5000000e+01   2.9000000e+01
   2.6000000e+01   2.9000000e+01
   2.7000000e+01   3.2000000e+01
   2.8000000e+01   3.3000000e+01
   2.9000000e+01   3.3000000e+01
   3.0000000e+01   3.3000000e+01
   3.1000000e+01   3.6000000e+01
   3.2000000e+01   4.0000000e+01
   3.3000000e+01   4.0000000e+01
   3.4000000e+01   4.0000000e+01
   3.5000000e+01   4.0000000e+01
   3.6000000e+01   4.0000000e+01
   3.7000000e+01   4.0000000e+01
   3.8000000e+01   4.0000000e+01
   3.9000000e+01   4.0000000e+01
   4.0000000e+01   4.0000000e+01


==> sec_discussion.txt <==
\section{Extensions}
\label{sec:diss}

\subsection{The Vector Case}

The results in~\Cref{sec:main} translate to the corresponding vector-valued problem, by replacing rank with cardinality, and $\|M\|_{g}$ with $\|x\|_g := \|diag(x)\|_g$. Therefore, our optimality interpretations, as well as the variety of regularizers, can be applied to problems such as sparse linear regression (see~\cite{tibshirani1996regression,candes2006robust,argyriou2012sparse}). The SDP representation and the proximal mapping computations in~\Cref{sec:comp} carry over, though here they have lower computational cost. For instance, the required SVD in the prox computations turns into a sorting, which reduces the total complexity.

\subsection{Atomic Norms}
%If one is only interested in finding a lowest rank solution within a convex set (see~\cite{candes2006robust,recht2010guaranteed}), then $f_0$ in \cref{eq:bidual_reg} is just an indicator function and $\theta$ has no influence on the solution. The example in~\Cref{sec:ex} has demonstrated that suitable choice of $r$ supplies a great improvement in comparison to $\|\cdot\|_{1\ast}$. Here, we support this claim by linking our work to \cite{chandrasekaran2012convex}. This will also allow us to generalize \cref{thm:main,prop:opt_reg} to other distance measurements as well as other non-convex constraints. 
In~\cite{chandrasekaran2012convex}, the concept of an atomic norm is introduced. An atomic norm is defined as the gauge function or the Minkowski functional of the convex hull of a set of atoms $\mathcal{A}$ (see~\cite{chandrasekaran2012convex})
\begin{align}
\|x\|_{\mathcal{A}} := \inf \lbrace t > 0: t^{-1} x \in \conv(\mathcal{A}) \rbrace.
\label{eq:atomic_norm}
\end{align}
Despite its name, the atomic norm is not necessarily a norm, but always defines a distance measure.
The atoms are used to model properties of a quantity that is to be estimated. The atomic norm is a way of imposing these properties on the solution of an optimization problem. In \cite{chandrasekaran2012convex}, examples of atomic sets that naturally appear in different applications are listed. For instance, if $\mathcal{A}$ is the set of rank $1$ matrices with unit Frobenius norm, then the resulting atomic norm is the nuclear norm. More generally, all low-rank inducing norms in \Cref{sec:norms} can be considered as atomic norms, because \cref{lem:convhull} implies that
\begin{align*}
\normrgast{X} = \inf \left \lbrace t > 0: t^{-1}X \in \conv(E_{g,r})  \right \rbrace,
\end{align*}
with $E_{g,r} := \lbrace X \in \Rmn: \|X\|_g = 1, \rk(X) \leq r \rbrace$.

As presented for the low-rank inducing norms and regularizers in \Cref{sec:main}, this section provides similar optimality interpretations for general atomic norms. It is assumed that the atoms lie within a finite-dimensional real Hilbert space $\hilbert$ with inner product $\langle \cdot, \cdot \rangle$, i.e. $\mathcal{A}\subset\hilbert$. In the following, the definitions of the \emph{conic hull} of $\mathcal{A} \subset \hilbert$
\begin{align*}
\cone(\mathcal{A}) := \lbrace \alpha x : x \in \mathcal{A}, \ \alpha \geq 0   \rbrace,
\end{align*}
and the \emph{polar gauge function} to~\cref{eq:atomic_norm}
\begin{align*}
\|y\|_{\mathcal{A}}^\circ :=\inf \{ \mu \geq 0: \langle x ,y \rangle \leq \mu \|x\|_{\mathcal{A}} \text{ for all } x \in \hilbert\},
\end{align*}
are needed. Note that, if the atomic norm in~\cref{eq:atomic_norm} is a norm, then the polar gauge function is equal to the corresponding dual norm Our optimality interpretations will hold if the atomic set denoted by $\mathcal{A}_G$ can be represented as 
\begin{align}
\mathcal{A}_G := \{ a \in \cone(\mathcal{A}): G(a) = 1\},
\label{eq:def_AG}
\end{align}
where $\mathcal{A}\subset\hilbert,$ and $G:\funcdomX,$ satisfy the following assumptions.
\begin{ass}
The set $\mathcal{A} \subset \hilbert$ is nonempty such that $\cone(\mathcal{A})$ is closed. The function $G:\funcdomX$ is positively homogeneous (of degree 1), proper, closed, convex and nonnegative with $G(a) > 0$ for all $a \in \mathcal{A}\setminus \{0\}$.
\label{ass:AG}
\end{ass}
Many atomic sets from \cite{chandrasekaran2012convex} satisfy these assumptions. For example, if $\mathcal{A}$ is the set of all permutation matrices, then $$\normA{\cdot}{\mathcal{A}} = \normA{\cdot}{\mathcal{A}_G} \ \text{ with } \ G( \cdot) = \| \cdot \|_{\ell_{\infty}}.$$ Similar constructions apply to the atomic norms that are induced, e.g. by \emph{binary vectors}, \emph{sparse vectors}, \emph{low-rank matrices}, \emph{vectors from lists}, and many more (see~\cite{chandrasekaran2012convex}) 

Using the definition of atomic norms in \eqref{eq:atomic_norm}, an explicit expression of the atomic norm associated with $\mathcal{A}_G$ is
\begin{align}
\normA{x}{\mathcal{A}_G} = \inf \lbrace t > 0: t^{-1} x \in \conv(\{ a \in \cone(\mathcal{A}): G(a) = 1\}) \rbrace.
\label{eq:atomic_norm_AG}
\end{align}
The next theorem gives optimality interpretations of these atomic norms, and generalizes \cref{thm:main} in the following two aspects:
\begin{enumerate}[I.]
	\item  The rank-constraint is generalized to other non-convex constraints.
	\item The norms are replaced by more general functions $G$.
\end{enumerate}
To prove the result, the following lemma is needed.
\begin{lem}
	Let $\mathcal{A} \subset \hilbert$ and $G:\funcdomX$ satisfy \cref{ass:AG}, and let $\mathcal{A}_G$ and $\normA{\cdot}{\mathcal{A}_G}$ be defined as in \cref{eq:def_AG} and \cref{eq:atomic_norm_AG}. Then,
\begin{enumerate}[i.]
\item $\conv(\mathcal{A}_G)$ is closed and bounded. \label{item:li}
\item $\normA{x}{\mathcal{A}_G}=0$ if and only if $x=0$.\label{item:lii}
\item $\normA{x}{\mathcal{A}_G} \geq G(x)$ for all $x\in\hilbert$, and $\normA{x}{\mathcal{A}_G} = G(x)$ for all $x\in \cone(\mathcal{A})$.\label{item:liii}
\item For all $x\in\dom(\normA{\cdot}{\mathcal{A}_G})$ there exist $x_i\in\cone({\mathcal{A}})$ such that 
\begin{equation*}
\textstyle x = \sum_i \alpha_i x_i, \quad \sum_i \alpha_i = 1, \ \alpha_i \geq 0, \quad \text{and} \quad  G(x_i) = \normA{x}{\mathcal{A}_G}.
\end{equation*}
\label{item:liv}
\end{enumerate}
\label{lem:atomic_norm_properties}
\end{lem}
\begin{proof}
\Cref{item:li}: Since $G + \chi_{\cone(\mathcal{A})}$ is coercive, it follows from \cite[Proposition~11.11]{bauschke2011convex} that the sub-level set $$\{a \in \cone(\mathcal{A}): G(a) \leq 1\}$$ is bounded. Thus the same applies to $\mathcal{A}_G$. Further, convexity of $G$ implies that $$\{ x \in \hilbert: G(x) =1 \}$$ is closed, because, by \cite[Proposition~VI.1.3.3]{hiriart2013convex}, it is the boundary of $$\{ x \in \hilbert: G(x) \leq 1 \}.$$ Thus, as the intersection of two closed sets is closed, $$\mathcal{A}_G = \cone(\mathcal{A}) \cap \{ x \in \hilbert: G(x) =1 \}$$ is closed. Applying~\cite[Theorem~III.1.4.3]{hiriart2013convex} shows that $\conv(\mathcal{A}_G)$ is closed and bounded. \\
\\
\Cref{item:lii}: This claim follows by~\cite[Corollary~V.1.2.6]{hiriart2013convex}.\\
\\
\Cref{item:liii}:  
Let us introduce the sub-levelset $$S_{G}^s:=\{x\in\hilbert:G(x)\leq s\},$$ which by the positive homogeneity of $G$ satisfies $$S_G^s=\{s x\in\hilbert:G(x)\leq 1\}$$
for all $s\geq 0.$ 
By the definition of $\mathcal{A}_G$, it holds that 
\begin{align*}
\conv(\mathcal{A}_G) &= \conv(\{ a \in \cone(\mathcal{A}): G(a) = 1\})\\
&\subset\conv(\{ a \in \cone(\mathcal{A}): G(a) \leq 1\})\\
&\subset\conv(\{ a \in \hilbert: G(a) \leq 1\})\\
&=\{ a \in \hilbert: G(a) \leq 1\})= S_{G}^1.
\end{align*}
This yields that
\begin{align*}
\left\|x\right\|_{\mathcal{A}_G}&=\inf \lbrace t > 0: x \in t\conv(\mathcal{A}_G) \rbrace \\
&\geq \inf \lbrace t > 0: x \in t S_{G}^1 \rbrace \\
&=\inf \lbrace t > 0: G(x)\leq t \rbrace=G(x)
\end{align*}
for all $x\in\hilbert$, and the first claim of this item is proven. 

To prove the second claim, let $x\in\cone(\mathcal{A})$. If $x\not\in\dom(G)$, the above implies that $$\normA{x}{\mathcal{A}_G}=G(x)=\infty.$$ Further, \Cref{item:lii} shows that
\begin{equation*}
x = 0 \ \Rightarrow \ \normA{0}{\mathcal{A}_G}=G(0)=0.
\end{equation*}
It remains to show the claim for $x\in\dom(G)\setminus \{0 \}$. In this case, we can define $\bar{x}:= {G(x)^{-1}}{x}$, which satisfies
\begin{equation*}
\bar{x}\in\cone(\mathcal{A}) \ \quad \text{and} \quad G(\bar{x})=1,
\end{equation*}
i.e. $\bar{x}\in\mathcal{A}_G\subset \conv(\mathcal{A}_G)$, and therefore
\begin{align*}
\left\|\bar{x}\right\|_{\mathcal{A}_G}&=\inf \lbrace t > 0: \bar{x} \in t\conv(\mathcal{A}_G) \rbrace\leq\inf \lbrace t > 0: \bar{x} \in t\bar{x} \rbrace =1.
\end{align*}
That is, $\normA{x}{\mathcal{A}_G}\leq G(x)$, which in conjunction with $\normA{x}{\mathcal{A}_G}\geq G(x)$ proves that 
\begin{equation*}
\normA{x}{\mathcal{A}_G}= G(x) \ \text{for all} \ x\in\cone(\mathcal{A}).
\end{equation*}
\\
\Cref{item:liv}:
Since the claim holds trivially if $x=0$, it is enough to assume that $$x\in{\dom (\normA{\cdot}{\mathcal{A}_G})}\setminus \{0 \}.$$ By \Cref{item:lii} it follows that $\infty>\normA{x}{\mathcal{A}_G} > 0$. Further, \Cref{item:li} and the definition of $\normA{x}{\mathcal{A}_G}$ in \cref{eq:atomic_norm} imply that $${\normA{x}{\mathcal{A}_G}^{-1}}{x} \in \conv(\mathcal{A}_G).$$ 
Thus, 
\begin{align*}
\textstyle \normA{x}{\mathcal{A}_G}^{-1}{x} =\sum_{i}\alpha_i\bar{x}_i \quad \text{with} \quad \sum_{i}\alpha_i=1, \ \alpha_i\geq 0,
\end{align*}
where $\bar{x}_i$ satisfies
\begin{align*}
\bar{x}_i\in\cone(\mathcal{A}) \quad \text{and} \quad G(\bar{x}_i)=1.
\end{align*}
Defining $x_i:=\bar{x}_i\normA{x}{\mathcal{A}_G}$, it follows that 
\begin{equation*}
x =\sum_{i}\alpha_ix_i \quad \text{with} \quad x_i\in\cone(\mathcal{A}).
\end{equation*}
Finally, the positive homogeneity of $G$ ensures that 
\begin{equation*}
G(x_i)=G(\normA{x}{\mathcal{A}_G}\bar{x}_i)=\normA{x}{\mathcal{A}_G}G(\bar{x}_i)=\normA{x}{\mathcal{A}_G}.
\end{equation*}
\end{proof}


	\begin{thm}
	\label{thm:main_atom}
	Assume $\mathcal{A} \subset \hilbert$ and $G:\funcdomX$ satisfy \cref{ass:AG}, and let $\mathcal{A}_G$ and $\normA{\cdot}{\mathcal{A}_G}$ be defined as in \cref{eq:def_AG} and \cref{eq:atomic_norm_AG}. Further, let $f_{\textnormal{reg}} := f(G(\cdot)) + \chi_{\cone \left(\mathcal{A}\right)},$ where $f:\mathbb{R} \cup \{ \infty\} \to \mathbb{R} \cup \{\infty\}$ is an increasing, proper closed convex function. Then,
	\begin{align}
	f^{\ast}_{\textnormal{reg}} &= f^+(\|\cdot\|_{\mathcal{A}_G}^\circ), \label{eq:conj_reg_atom}\\
	f^{\ast \ast}_{\textnormal{reg}} &= f(\|\cdot\|_{\mathcal{A}_G}). \label{eq:biconj_reg_atom}
	\end{align}
	\end{thm}
\begin{proof}
	%Let $f$ and $f_{\textnormal{reg}}$ be defined by $\mathcal{A} \subset \hilbert$ and sublinear $G:\funcdomX$, as in the assumption. 
Since $\|\cdot\|_{\mathcal{A}_G}$ is a Minkowski functional, it is closed function (see~\cite[Lemma~1 in 5.12]{luenberger1968optimization}). Thus, $\epi(f(\normA{\cdot}{\mathcal{A}_G})$ is a closed set, and by \cref{lem:biconj_closed},
	\begin{align}
	\epi(f(\normA{\cdot}{\mathcal{A}_G})) = \conv( \epi(f_{\textnormal{reg}}))\label{eq:epi_eq_atom}
	\end{align}
	implies \cref{eq:biconj_reg_atom}. 
	
	We start with $\conv( \epi(f_{\textnormal{reg}})) \subset \epi(f(\normA{\cdot}{\mathcal{A}_G}))$. If $(x,t) \in \conv( \epi(f_{\textnormal{reg}})),$	then 
	\begin{equation*}
	(x,t) = \sum_i \alpha_i \left(x_i,t_i \right) \quad \text{with} \quad \sum_i \alpha_i = 1, \ \alpha_i \geq 0,
	\end{equation*}
	where $x_i$ satisfies
	\begin{equation*}
	x_i \in \cone(\mathcal{A}), \quad \text{and} \quad t_i \geq f(G(x_i)) = f(\normA{x_i}{\mathcal{A}_G}),
	\end{equation*}
	and the equality follows by \cref{lem:atomic_norm_properties}(\Cref{item:liii}). Since $f$ is convex and increasing, it holds that the composition $f(\normA{\cdot}{\mathcal{A}_G})$ is convex (see~~\cite[Proposition~IV.2.1.8]{hiriart2013convex}). Therefore,
	\begin{align*}
	t := \textstyle{\sum_i} \alpha_i t_i \geq \textstyle{\sum_i} \alpha_i f(\normA{x_i}{\mathcal{A}_G}) \geq   f\left( \normA{\textstyle{\sum_i}\alpha_i  x_i}{\mathcal{A}_G}\right) = f(\normA{x}{\mathcal{A}_G} ),
	\end{align*}
	and $(x,t) \in \epi(f(\normA{\cdot}{\mathcal{A}_G}))$.

Conversely, let $(x,t) \in \epi(f(\normA{\cdot}{\mathcal{A}_G}))$ with $\normA{x}{\mathcal{A}_G} \neq 0$. \cref{lem:atomic_norm_properties}(\Cref{item:liv}) implies that
\begin{equation*}
\textstyle x = \sum_i \alpha_i x_i \quad \text{with} \quad \sum_i \alpha_i = 1, 
 \alpha_i \geq 0, 
\end{equation*}
where $x_i$ satisfies
\begin{equation*}
{x_i} \in \cone(\mathcal{A}) \quad \text{and} \quad G(x_i) = \normA{x}{\mathcal{A}_G}.
\end{equation*}
Thus, $(x,t) = \sum_i \alpha_i \left(x_i,t\right)$ such that
\begin{equation*}
 t \geq f(\normA{x}{\mathcal{A}_G}) = f(G(x_i)), \quad  \text{and} \quad x_i \in \cone(\mathcal{A}).
\end{equation*}
Consequently,
\begin{equation*}
(x_i,t)\in \epi(f_{\textnormal{reg}}), \ \text{and therefore} \ (x,t)\in\conv(\epi(f_{\textnormal{reg}})).
\end{equation*}
\cref{lem:atomic_norm_properties} (\Cref{item:lii}) shows that $(x,t)\in\conv(\epi(f_{\textnormal{reg}}))$ is trivially fulfilled if $\normA{x}{\mathcal{A}_G} = 0$. Finally, \cref{eq:conj_reg_atom} can be proven by applying \cite[Theorem~15.3]{rockafellar1970convex} to $f(\|\cdot\|_{\mathcal{A}_G})$.
\end{proof}
Similarly to~\Cref{sec:main}, this result gives rise to optimal convex relaxations for atomic norms.
\begin{prop}
	\label{prop:opt_reg_atom}
	Assume $\mathcal{A} \subset \hilbert$ and $G:\funcdomX$ satisfy \cref{ass:AG}, and let $\mathcal{A}_G$ and $\normA{\cdot}{\mathcal{A}_G}$ be defined as in \cref{eq:def_AG} and \cref{eq:atomic_norm_AG}. Further, let $f:\mathbb{R} \cup \{ \infty\} \to \mathbb{R} \cup \{\infty\}$ be an increasing, closed convex function, and let $f_0: \funcdomX$ be closed, proper, and convex. For $\theta \geq 0$, it holds that
	\begin{align}
\inf_{{x \in \mathcal{A}}} \left[ f_0(x) + \theta f(G(x)) \right] \geq \inf_{x \in \conv(\mathcal{A})} \left[f_0(x) + \theta f(\normA{x}{\mathcal{A}_G}) \right] \label{eq:bidual_reg_atom}.
\end{align}
If the right-hand side of the inequality is solved by $x^\opts \in \mathcal{A}$, then $x^\opts$ is a solution to the left-hand side.
\end{prop}
\begin{proof}
	By \cref{lem:fenchel_inequ} and \cref{thm:main_atom} it follows that 
\begin{align}
\inf_{x \in \cone(\mathcal{A})} \left[ \tilde{f}_0(x) + \theta f(G(x)) \right] \geq \inf_{x \in \hilbert} \left[\tilde{f}_0(x) + \theta f(\normA{x}{\mathcal{A}_G}) \right],
\label{eq:duality_atom_pf}
\end{align}
for any closed and proper convex function $\tilde{f}_0: \funcdomX$. In particular, let $\tilde{f}_0 = f_0 + \chi_{\conv(\mathcal{A})}$, which is closed by \cref{ass:AG}. Then the left-hand side of \cref{eq:duality_atom_pf} satisfies
	\begin{align*}
	\inf_{{x \in \cone(\mathcal{A})}} \left[ \tilde{f}_0(x) + \theta f(G(x)) \right] &= \inf_{\substack{x \in \cone(\mathcal{A})\\x \in \conv(\mathcal{A})}} \left[f_0(x) + \theta f(G(x)) \right]\\
&\leq \inf_{x \in \mathcal{A}} \left[f_0(x) + \theta f(G(x)) \right],
	\end{align*}
because $\mathcal{A} \subset \cone(\mathcal{A})\cap\conv(\mathcal{A})$. The right-hand side of \cref{eq:duality_atom_pf} satisfies
	\begin{align*}
	\inf_{{x \in \hilbert}} \left[ \tilde{f}_0(x) + \theta f(\normA{x}{\mathcal{A}_G}) \right] = \inf_{x \in \conv(\mathcal{A})} \left[f_0(x) + \theta f(\normA{x}{\mathcal{A}_G}) \right],
	\end{align*}
	and \cref{eq:bidual_reg_atom} is proven. The last claim follows by \cref{lem:atomic_norm_properties} (\Cref{item:liii}). 
\end{proof}

%This result provides a natural decomposition in the construction of an atomic norm. The non-convex set $\mathcal{A}$ contains prior information about the quantity to be estimated. This information is added as a constriant to the non-convex problem on the left-hand side of \cref{eq:bidual_reg_atom}. The function $f(G(\cdot))$ serves as a robustifyer in the non-convex problem to avoid overfitting. The atomic norm, composed with $f$, is then part of an optimal convex relaxation, in the sense of \cref{lem:fenchel_inequ}, of this non-convex problem. 

In~\cite{chandrasekaran2012convex} exact recovery results are presented for the cases when $f_0$ is an indicator of an affine set that contains measurement of an observed quantity $x_0\in\hilbert$. Let $\mathcal{Q}:=\{x\in\hilbert:Ax=Ax_0\}$ denote that affine set and let $f_0=\chi_{\mathcal{Q}}$. Then the recovery problem becomes
\begin{align*}
\underset{x\in\mathcal{Q}}{\textnormal{minimize~}} \|x\|_{\mathcal{A}_G}.
\end{align*}
Assume that this problem has a unique solution $x^\opts$. In~\cite{chandrasekaran2012convex}, conditions on the measurement set $\mathcal{Q}$ are stated under which exact recovery $x^\opts=x_0$ is guaranteed. The underlying assumption in~\cite{chandrasekaran2012convex}, is that for small $k$ it holds that
\begin{equation*}
x_0=\sum_{i=1}^kc_ia_i \ \text{with} \ c_i\geq 0 \ \text{and} \ a_i\in\mathcal{A}_G.
\end{equation*}
That is, the observed quantity is assumed to be a conic combination of a few atoms. For many examples in~\cite[Section~2.2]{chandrasekaran2012convex}, the assumption holds with $k=1$ and $c_1=1$, i.e., $x_0=a$ for some $a\in\mathcal{A}$. A notable exception is the case of low rank matrix recovery. In~\cite{chandrasekaran2012convex}, rank one matrices of unit norm are used as atoms, which yields the nuclear norm as the corresponding atomic norm. Therefore, a conic combination of $r$ atoms is needed to recover a rank-$r$ matrix $x_0$. By using a low-rank inducing norm $\|\cdot\|_{g,r*}$ instead, the matrix $x_0$ satisfies $x_0=a$ for some $a\in\mathcal{A}$, where $\mathcal{A}$ is the set of matrices with rank less than or equal to $r$. With this atomic set, the problem in \cite{chandrasekaran2012convex} reduces to recover $x_0=a$, where $a\in\mathcal{A}$. Upon successful recovery, the convex atomic norm minimization problem on the right-hand side of \cref{eq:bidual_reg_atom} solves the corresponding non-convex problem on its left-hand side.


==> sec_intro_v2.txt <==
\section{Introduction}
Many problems in machine learning, image analysis, model order reduction, multivariate linear regression, etc.
(see~\cite{izenman1975reduced,antoulas2005approximation,candes2009exact,candes2010matrix,recht2010guaranteed,chandrasekaran2011rank,velu2013multivariate,hastie2015statistical,larsson2016convex,vidal2016generalized}), can be posed as a low-rank estimation problems based on measurements and prior information about a data matrix. These estimation problems often take the form
\begin{equation}
\begin{aligned}
& \underset{M}{\textnormal{minimize}}
& & f_0(M)\\
& \textnormal{subject to}
& & \rk(M) \leq r,
\end{aligned}
\label{eq:rank_prob_intro}
\end{equation}
where $f_0$ is a proper closed convex function and $r$ is a positive integer that specifies the desired or expected rank. Due to non-convexity of the rank constraint a solution to \cref{eq:rank_prob_intro} is known only in a few special cases (see~e.g.~\cite{antoulas1997approximation,antoulas2005approximation,velu2013multivariate}).

A common approach to deal with the rank constraint is to use the nuclear norm heuristic (see~\cite{fazel2001rank,recht2010guaranteed}). The idea is to convexify the problem by replacing the non-convex rank constraint with a nuclear norm regularization term. For matrix completion problems, this approach is shown to recover the true low-rank matrix with high probability, provided that enough random measurements are available (see~\cite{candes2009exact,recht2010guaranteed,chandrasekaran2012convex}). If these assumption are not met, however, the nuclear norm heuristic may fail in producing satisfactory estimates (see~\cite{grussler2016low,grussler2016covariance}).

%, this approach has been shown to recover the only feasible solution of smallest rank under the restricted isometry property. This property, however, may be NP-hard to verify (see~\cite{bandeira2012certifying}), and sometimes the nuclear norm heuristic fails in producing satisfactory estimates (see~\cite{grussler2015optimal,grussler2016low,grussler2016covariance}).

This paper introduces a family of low-rank inducing norms as alternatives to the nuclear norm. These norms can be interpreted as the largest convex minorizers of non-convex functions $f$ of the form
\begin{align}
f:=\|\cdot\|+\chi_{\rk(\cdot)\leq r},
\label{eq:f_reg_intro}
\end{align}
where $\|\cdot\|$ is an arbitrary unitarily invariant norm, and $\chi_{\rk(\cdot)\leq r}$ is the indicator function for matrices with rank less than or equal to $r$. This interpretation motivates the use of low-rank inducing norms in convex relaxations to \cref{eq:rank_prob_intro}. In particular, assume that $f_0$ in \cref{eq:rank_prob_intro} can be split into the sum of a convex function and unitarily invariant norm, and the solution to the corresponding convex relaxation has rank $r$. Then this solution also solves the non-convex problem, and thus provides an \emph{a posteriori} optimality guarantee. Furthermore, the choice of norms and target ranks $r$ can be considered as regularization parameters when used in convex relaxations of \cref{eq:rank_prob_intro}. Compared to the nuclear norm approach, it is shown that this gives additional flexibility which can be exploited to improve the quality of the estimate. 
Specifically, the nuclear norm is the largest convex minorizer of $f$ in \cref{eq:f_reg_intro} with $r=1$, making it a less natural choice than other low-rank inducing norms, because it convexifies constraints that allow for matrices of rank $1$, only. 

This work particularly focuses on low-rank inducing norms, where the norm in \cref{eq:f_reg_intro} is the Frobenius norm or the spectral norm. We refer to these norms as \emph{low-rank inducing Frobenius norms} and \emph{low-rank inducing spectral norms}, respectively. The low-rank inducing Frobenius norms, also called $r\ast$ norms, have been previously discussed in the literature (see \cite{bach2012optimization,eriksson2015k,McDonaldPS15,grussler2015optimal,doan2016finding,grussler2016low,grussler2016covariance}). In~\cite{bach2012optimization,eriksson2015k,McDonaldPS15,doan2016finding}, no optimality interpretations are considered, but in previous work we have presented such interpretations for the squared $r\ast$ norms (see~\cite{grussler2015optimal,grussler2016low,grussler2016covariance}). In this paper these findings are shown to extend to any function of low-rank inducing norms that is increasing on the nonnegative real numbers. Most importantly, our results hold for linear increasing functions, i.e. the low-rank inducing norm itself. To the best of our knowledge, no other low-rank inducing norms from the proposed family, including low-rank inducing spectral norms, have been proposed in the literature. 

%For example, the $r\ast$~norm can be used to find an optimal low-rank approximations with convex constraints that minimizes the error that is measured by Frobenius norm (see~\Cref{sec:main}). Nevertheless, for other cost functions, regularization may still be a valid choice due to missing alternatives and its simplicity. 

For the family of low-rank inducing norms to be useful in practice, they must be suitable for numerical optimization. We show that low-rank inducing Frobenius norms and spectral norms are representable as semi-definite programs (SDP). This allows us to readily formulate and solve small to medium scale problems using standard SDP-solvers (see~\cite{peaucelle2002user,toh2004implementation}). Moreover, it is demonstrated that these norms have cheaply computable proximal mappings, comparable with the computational cost for the proximal mapping of the nuclear norm. This allows us to solve large-scale problems involving low-rank inducing norms by means of proximal splitting methods (see~\cite{combettes2011proximal,parikh2014proximal}). To enable formulations with increasing convex functions, the projection onto their epi-graphs is computed. This extends the proximal mapping computations of the squared $r\ast$ norm in~\cite{argyriou2012sparse,eriksson2015k,grussler2016low} to the non-squared case.

The performance of different low-rank inducing norms is evaluated on three matrix completion problems. The evaluation reveals that the choice of low-rank inducing norms has tremendous impact on the ability to complete the covariance matrix. In particular, the nuclear norm is significantly outperformed by the low-rank inducing Frobenius norm, as well as the low-rank inducing spectral norm.


%Exploiting the gained variety of regularizers, we demonstrate, using a numerical example on a covariance completion problem, that choosing a suitable regularizer has a tremendous impact on the quality of the solution (see~\Cref{sec:ex}). In particular, the nuclear norm approach is significantly outperformed by using other regularizers. MORE??

The findings in this work are also valid for the corresponding vector-valued problems by replacing rank with cardinality. This gives rise to optimality interpretations of, e.g., lasso-type and inverse problems (see~\cite{tibshirani1996regression,hastie2015statistical,vidal2016generalized}). More generally, all low-rank inducing norms lie within the class of so-called atomic norms (see~\cite{chandrasekaran2012convex}). It is shown that our optimality interpretations also hold for atomic norms under very mild assumptions. Therefore, these findings provide optimality interpretations for many other problems, such as those listed in~\cite[Section~2.2]{chandrasekaran2012convex}.

The paper is organized as follows. We start by introducing some preliminaries in~\Cref{sec:prelim}. In~\Cref{sec:norms}, we introduce the class of low-rank inducing norms, and provide optimality interpretations of these in~\Cref{sec:main}. In~\Cref{sec:comp}, computability of low-rank inducing Frobenius and spectral norms is addressed. To support the usefulness of having more low-rank inducing regularizers at our supply, numerical examples are presented in~\Cref{sec:compl}. The optimality results are extended to the vector case and to atomic norms in~\Cref{sec:diss} and conclusions are drawn in~\Cref{sec:conclusion}.



